Improved Nonnegativity Testing in the Bernstein Basis via Geometric Means

We develop a new kind of nonnegativity certificate for univariate polynomials on an interval. In many applications, nonnegative Bernstein coefficients are often used as a simple way of certifying polynomial nonnegativity. Our proposed condition is instead an explicit lower bound for each Bernstein coefficient in terms of the geometric mean of its adjacent coefficients, which is provably less restrictive than the usual test based on nonnegative coefficients. We generalize to matrix-valued polynomials of arbitrary degree, and we provide numerical experiments suggesting the practical benefits of this condition. The techniques for constructing this inexpensive certificate could potentially be applied to other semialgebraic feasibility problems.

==> matrix_subdiv.dat <==
%% LaTeX2e file `matrix_subdiv.dat'
%% generated by the `filecontents' environment
%% from source `presentation' on 2023/07/08.
%%
x y error
10 6.37 2.513
20 10.05 3.06
30 13.3 3
40 15.18 3.5
50 17.31 3.86
60 18.47 3.76
70 20.11 3.43
80 21.21 3.89
90 22.85 3.61
100 23.83 3.72


==> sections/data/matrix_subdiv2.dat <==
x y error
10 5.23 2.093062132596424
20 7.59 2.4041000332134623
30 9.65 2.865239249974766
40 11.03 3.128413287430179
50 11.65 3.2640527575455036
60 12.65 3.685557397915997
70 13.27 3.120007122498993
80 13.91 3.2101323173585063

==> sections/data/matrix_subdiv3.dat <==
x y error
10 4.36 2.5247062035297123
20 6.89 2.666268909729456
30 8.3 3.115617227303557
40 11.01 3.534805296596757
50 12.95 3.859593844754218
60 13.4 4.01260639746912
70 15.37 4.1891032284470935
80 17.21 3.875056206825987
90 18.24 5.516037224916695
100 19.4 4.218765198251711

==> sections/data/matrix_subdiv4.dat <==
N	NB:	GB:	Diff	NBstd	GBstd	Diffstd
10	22.39	18.02	4.37	4.929595226	4.292299894	2.186529005
20	36.22	28.7	7.52	7.028915746	5.625519056	3.523313408
30	46.62	36.93	9.69	8.236136193	6.355233269	3.69464532
40	52.12	41.63	10.49	6.600091827	5.06653708	3.376971927
50	62.45	49.75	12.7	8.640256964	6.468845306	4.243830936
60	67.16	53.7	13.46	8.681479183	7.033110725	3.585661682
70	75.52	59.94	15.58	8.405721957	6.596325883	4.219196151
80	81.5	64.4	17.1	9.394281519	7.154852842	4.333333333
90	86.28	68.57	17.71	9.790822336	7.311613842	4.71681925
100	92.56	72.77	19.79	9.738313379	7.706556306	4.365371078

==> sections/data/numsubsquadratic1e-4.csv <==
ts,nsubs,gsubs
0.0,0,0
0.0001,0,0
0.0002,1,0
0.0003,1,0
0.0004,2,0
0.0005,2,0
0.0006,2,0
0.0007,3,0
0.0008,3,0
0.0009,3,0
0.001,3,0
0.0011,3,0
0.0012,3,0
0.0013,4,0
0.0014,4,0
0.0015,4,0
0.0016,4,0
0.0017,4,0
0.0018,4,0
0.0019,4,0
0.002,4,0
0.0021,4,0
0.0022,4,0
0.0023,4,0
0.0024,4,0
0.0025,4,0
0.0026,5,0
0.0027,5,0
0.0028,5,0
0.0029,5,0
0.003,5,0
0.0031,5,0
0.0032,5,0
0.0033,5,0
0.0034,5,0
0.0035,5,0
0.0036,5,0
0.0037,5,0
0.0038,5,0
0.0039,5,0
0.004,5,0
0.0041,5,0
0.0042,5,0
0.0043,5,0
0.0044,5,0
0.0045,5,0
0.0046,5,0
0.0047,5,0
0.0048,5,0
0.0049,5,0
0.005,5,0
0.0051,5,0
0.0052,5,0
0.0053,5,0
0.0054,5,0
0.0055,5,0
0.0056,5,0
0.0057,5,0
0.0058,5,0
0.0059,5,0
0.006,5,0
0.0061,5,0
0.0062,5,0
0.0063,5,0
0.0064,5,0
0.0065,5,0
0.0066,5,0
0.0067,5,0
0.0068,5,0
0.0069,5,0
0.007,5,0
0.0071,5,0
0.0072,5,0
0.0073,5,0
0.0074,5,0
0.0075,5,0
0.0076,6,0
0.0077,6,0
0.0078,6,0
0.0079,6,0
0.008,6,0
0.0081,6,0
0.0082,6,0
0.0083,6,0
0.0084,6,0
0.0085,6,0
0.0086,6,0
0.0087,6,0
0.0088,6,0
0.0089,6,0
0.009,6,0
0.0091,6,0
0.0092,6,0
0.0093,6,0
0.0094,6,0
0.0095,6,0
0.0096,6,0
0.0097,6,0
0.0098,6,0
0.0099,6,0
0.01,6,0
0.0101,6,0
0.0102,6,0
0.0103,6,0
0.0104,6,0
0.0105,6,0
0.0106,6,0
0.0107,6,0
0.0108,6,0
0.0109,6,0
0.011,6,0
0.0111,6,0
0.0112,6,0
0.0113,6,0
0.0114,6,0
0.0115,6,0
0.0116,6,0
0.0117,6,0
0.0118,6,0
0.0119,6,0
0.012,6,0
0.0121,6,0
0.0122,6,0
0.0123,6,0
0.0124,6,0
0.0125,6,0
0.0126,6,0
0.0127,6,0
0.0128,6,0
0.0129,6,0
0.013,6,0
0.0131,6,0
0.0132,6,0
0.0133,6,0
0.0134,5,0
0.0135,5,0
0.0136,5,0
0.0137,5,0
0.0138,5,0
0.0139,5,0
0.014,5,0
0.0141,5,0
0.0142,5,0
0.0143,5,0
0.0144,5,0
0.0145,5,0
0.0146,5,0
0.0147,5,0
0.0148,5,0
0.0149,5,0
0.015,5,0
0.0151,5,0
0.0152,5,0
0.0153,5,0
0.0154,5,0
0.0155,5,0
0.0156,5,0
0.0157,5,0
0.0158,5,0
0.0159,5,0
0.016,5,0
0.0161,5,0
0.0162,5,0
0.0163,5,0
0.0164,5,0
0.0165,5,0
0.0166,5,0
0.0167,5,0
0.0168,5,0
0.0169,5,0
0.017,5,0
0.0171,5,0
0.0172,5,0
0.0173,5,0
0.0174,5,0
0.0175,5,0
0.0176,5,0
0.0177,5,0
0.0178,5,0
0.0179,5,0
0.018,6,0
0.0181,6,0
0.0182,6,0
0.0183,6,0
0.0184,6,0
0.0185,6,0
0.0186,6,0
0.0187,6,0
0.0188,6,0
0.0189,6,0
0.019,6,0
0.0191,6,0
0.0192,6,0
0.0193,6,0
0.0194,6,0
0.0195,6,0
0.0196,6,0
0.0197,6,0
0.0198,6,0
0.0199,6,0
0.02,6,0
0.0201,6,0
0.0202,6,0
0.0203,6,0
0.0204,6,0
0.0205,6,0
0.0206,6,0
0.0207,6,0
0.0208,6,0
0.0209,6,0
0.021,6,0
0.0211,6,0
0.0212,6,0
0.0213,6,0
0.0214,6,0
0.0215,6,0
0.0216,6,0
0.0217,6,0
0.0218,6,0
0.0219,6,0
0.022,6,0
0.0221,6,0
0.0222,6,0
0.0223,6,0
0.0224,6,0
0.0225,6,0
0.0226,6,0
0.0227,6,0
0.0228,6,0
0.0229,6,0
0.023,6,0
0.0231,6,0
0.0232,6,0
0.0233,6,0
0.0234,6,0
0.0235,6,0
0.0236,6,0
0.0237,6,0
0.0238,5,0
0.0239,5,0
0.024,5,0
0.0241,5,0
0.0242,5,0
0.0243,5,0
0.0244,5,0
0.0245,5,0
0.0246,5,0
0.0247,5,0
0.0248,5,0
0.0249,5,0
0.025,5,0
0.0251,5,0
0.0252,5,0
0.0253,5,0
0.0254,5,0
0.0255,5,0
0.0256,5,0
0.0257,5,0
0.0258,5,0
0.0259,5,0
0.026,5,0
0.0261,5,0
0.0262,5,0
0.0263,5,0
0.0264,5,0
0.0265,5,0
0.0266,5,0
0.0267,5,0
0.0268,5,0
0.0269,5,0
0.027,5,0
0.0271,5,0
0.0272,5,0
0.0273,5,0
0.0274,5,0
0.0275,5,0
0.0276,5,0
0.0277,5,0
0.0278,5,0
0.0279,5,0
0.028,5,0
0.0281,5,0
0.0282,5,0
0.0283,5,0
0.0284,5,0
0.0285,5,0
0.0286,5,0
0.0287,5,0
0.0288,5,0
0.0289,5,0
0.029,5,0
0.0291,5,0
0.0292,5,0
0.0293,5,0
0.0294,5,0
0.0295,5,0
0.0296,5,0
0.0297,5,0
0.0298,5,0
0.0299,5,0
0.03,5,0
0.0301,5,0
0.0302,5,0
0.0303,5,0
0.0304,5,0
0.0305,5,0
0.0306,5,0
0.0307,5,0
0.0308,5,0
0.0309,5,0
0.031,5,0
0.0311,5,0
0.0312,5,0
0.0313,5,0
0.0314,5,0
0.0315,5,0
0.0316,5,0
0.0317,5,0
0.0318,5,0
0.0319,5,0
0.032,5,0
0.0321,5,0
0.0322,5,0
0.0323,5,0
0.0324,5,0
0.0325,5,0
0.0326,5,0
0.0327,5,0
0.0328,5,0
0.0329,5,0
0.033,5,0
0.0331,5,0
0.0332,5,0
0.0333,5,0
0.0334,5,0
0.0335,5,0
0.0336,5,0
0.0337,5,0
0.0338,5,0
0.0339,5,0
0.034,5,0
0.0341,5,0
0.0342,5,0
0.0343,5,0
0.0344,5,0
0.0345,5,0
0.0346,5,0
0.0347,5,0
0.0348,5,0
0.0349,5,0
0.035,5,0
0.0351,5,0
0.0352,5,0
0.0353,5,0
0.0354,5,0
0.0355,5,0
0.0356,5,0
0.0357,5,0
0.0358,5,0
0.0359,5,0
0.036,5,0
0.0361,5,0
0.0362,5,0
0.0363,5,0
0.0364,5,0
0.0365,5,0
0.0366,5,0
0.0367,5,0
0.0368,5,0
0.0369,5,0
0.037,5,0
0.0371,5,0
0.0372,5,0
0.0373,5,0
0.0374,5,0
0.0375,5,0
0.0376,5,0
0.0377,5,0
0.0378,5,0
0.0379,5,0
0.038,5,0
0.0381,5,0
0.0382,5,0
0.0383,5,0
0.0384,5,0
0.0385,5,0
0.0386,5,0
0.0387,5,0
0.0388,6,0
0.0389,6,0
0.039,6,0
0.0391,6,0
0.0392,6,0
0.0393,6,0
0.0394,6,0
0.0395,6,0
0.0396,6,0
0.0397,6,0
0.0398,6,0
0.0399,6,0
0.04,6,0
0.0401,6,0
0.0402,6,0
0.0403,6,0
0.0404,6,0
0.0405,6,0
0.0406,6,0
0.0407,6,0
0.0408,6,0
0.0409,6,0
0.041,6,0
0.0411,6,0
0.0412,6,0
0.0413,6,0
0.0414,6,0
0.0415,6,0
0.0416,6,0
0.0417,6,0
0.0418,6,0
0.0419,6,0
0.042,6,0
0.0421,6,0
0.0422,6,0
0.0423,6,0
0.0424,6,0
0.0425,6,0
0.0426,6,0
0.0427,6,0
0.0428,6,0
0.0429,6,0
0.043,6,0
0.0431,6,0
0.0432,6,0
0.0433,6,0
0.0434,6,0
0.0435,6,0
0.0436,6,0
0.0437,6,0
0.0438,6,0
0.0439,6,0
0.044,6,0
0.0441,6,0
0.0442,6,0
0.0443,6,0
0.0444,6,0
0.0445,6,0
0.0446,5,0
0.0447,5,0
0.0448,5,0
0.0449,5,0
0.045,5,0
0.0451,5,0
0.0452,5,0
0.0453,5,0
0.0454,5,0
0.0455,5,0
0.0456,5,0
0.0457,5,0
0.0458,5,0
0.0459,5,0
0.046,5,0
0.0461,5,0
0.0462,5,0
0.0463,5,4
0.0464,5,4
0.0465,5,4
0.0466,5,4
0.0467,5,4
0.0468,5,4
0.0469,5,4
0.047,5,4
0.0471,5,4
0.0472,5,4
0.0473,5,4
0.0474,5,4
0.0475,5,4
0.0476,5,4
0.0477,5,4
0.0478,5,4
0.0479,5,4
0.048,5,4
0.0481,5,4
0.0482,5,4
0.0483,5,4
0.0484,5,4
0.0485,5,4
0.0486,5,4
0.0487,5,4
0.0488,5,4
0.0489,5,4
0.049,5,4
0.0491,5,4
0.0492,6,4
0.0493,6,4
0.0494,6,4
0.0495,6,4
0.0496,6,4
0.0497,6,4
0.0498,6,4
0.0499,6,4
0.05,6,4
0.0501,6,4
0.0502,6,4
0.0503,6,4
0.0504,6,4
0.0505,6,4
0.0506,6,4
0.0507,6,4
0.0508,6,4
0.0509,6,4
0.051,6,4
0.0511,6,4
0.0512,6,4
0.0513,6,4
0.0514,6,4
0.0515,6,4
0.0516,6,4
0.0517,6,4
0.0518,6,4
0.0519,6,4
0.052,6,4
0.0521,6,4
0.0522,6,4
0.0523,6,4
0.0524,6,4
0.0525,6,4
0.0526,6,4
0.0527,6,4
0.0528,6,4
0.0529,6,4
0.053,6,4
0.0531,6,4
0.0532,6,4
0.0533,6,4
0.0534,6,4
0.0535,6,4
0.0536,6,4
0.0537,6,4
0.0538,6,4
0.0539,6,4
0.054,6,4
0.0541,6,4
0.0542,6,4
0.0543,6,4
0.0544,6,4
0.0545,6,4
0.0546,6,4
0.0547,6,4
0.0548,6,4
0.0549,6,4
0.055,6,4
0.0551,5,4
0.0552,5,4
0.0553,5,4
0.0554,5,4
0.0555,5,4
0.0556,5,4
0.0557,5,4
0.0558,5,4
0.0559,5,4
0.056,5,4
0.0561,5,4
0.0562,5,4
0.0563,5,4
0.0564,5,4
0.0565,5,4
0.0566,5,4
0.0567,5,4
0.0568,5,4
0.0569,5,4
0.057,5,4
0.0571,5,4
0.0572,5,4
0.0573,5,4
0.0574,5,4
0.0575,5,4
0.0576,5,4
0.0577,5,4
0.0578,5,4
0.0579,5,4
0.058,5,4
0.0581,5,4
0.0582,5,4
0.0583,5,4
0.0584,5,4
0.0585,5,4
0.0586,5,4
0.0587,5,4
0.0588,5,4
0.0589,5,4
0.059,5,4
0.0591,5,4
0.0592,5,4
0.0593,5,4
0.0594,5,4
0.0595,5,4
0.0596,5,4
0.0597,5,4
0.0598,5,4
0.0599,5,4
0.06,4,4
0.0601,4,4
0.0602,4,4
0.0603,4,4
0.0604,4,4
0.0605,4,4
0.0606,4,4
0.0607,4,4
0.0608,4,4
0.0609,4,4
0.061,4,4
0.0611,4,4
0.0612,4,4
0.0613,4,4
0.0614,4,4
0.0615,4,4
0.0616,4,4
0.0617,4,4
0.0618,4,4
0.0619,4,4
0.062,4,4
0.0621,4,4
0.0622,4,4
0.0623,4,4
0.0624,4,4
0.0625,4,4
0.0626,4,4
0.0627,4,4
0.0628,4,4
0.0629,4,4
0.063,4,4
0.0631,4,4
0.0632,4,4
0.0633,4,4
0.0634,4,4
0.0635,4,4
0.0636,4,4
0.0637,4,4
0.0638,4,4
0.0639,4,4
0.064,4,4
0.0641,4,4
0.0642,4,4
0.0643,4,4
0.0644,4,4
0.0645,4,4
0.0646,4,4
0.0647,4,4
0.0648,4,4
0.0649,4,4
0.065,4,4
0.0651,5,4
0.0652,5,4
0.0653,5,4
0.0654,5,4
0.0655,5,4
0.0656,5,4
0.0657,5,4
0.0658,5,4
0.0659,5,4
0.066,5,4
0.0661,5,4
0.0662,5,4
0.0663,5,4
0.0664,5,4
0.0665,5,4
0.0666,5,4
0.0667,5,4
0.0668,5,4
0.0669,5,4
0.067,5,4
0.0671,5,4
0.0672,5,4
0.0673,5,4
0.0674,5,4
0.0675,5,4
0.0676,5,4
0.0677,5,4
0.0678,5,4
0.0679,5,4
0.068,5,4
0.0681,5,4
0.0682,5,4
0.0683,5,4
0.0684,5,4
0.0685,5,4
0.0686,5,4
0.0687,5,4
0.0688,5,4
0.0689,5,4
0.069,5,4
0.0691,5,4
0.0692,5,4
0.0693,5,4
0.0694,5,4
0.0695,5,4
0.0696,5,4
0.0697,5,4
0.0698,5,4
0.0699,5,4
0.07,5,4
0.0701,6,4
0.0702,6,4
0.0703,6,4
0.0704,6,4
0.0705,6,4
0.0706,6,4
0.0707,6,4
0.0708,6,4
0.0709,6,4
0.071,6,4
0.0711,6,4
0.0712,6,4
0.0713,6,4
0.0714,6,4
0.0715,6,4
0.0716,6,4
0.0717,6,4
0.0718,6,4
0.0719,6,4
0.072,6,4
0.0721,6,4
0.0722,6,4
0.0723,6,4
0.0724,6,4
0.0725,6,4
0.0726,6,4
0.0727,6,4
0.0728,6,4
0.0729,6,4
0.073,6,4
0.0731,6,4
0.0732,6,4
0.0733,6,4
0.0734,6,4
0.0735,6,4
0.0736,6,4
0.0737,6,4
0.0738,6,4
0.0739,6,4
0.074,6,4
0.0741,6,4
0.0742,6,4
0.0743,6,4
0.0744,6,4
0.0745,6,4
0.0746,6,4
0.0747,6,4
0.0748,6,4
0.0749,6,4
0.075,6,4
0.0751,6,4
0.0752,6,4
0.0753,6,4
0.0754,6,4
0.0755,6,4
0.0756,6,4
0.0757,6,4
0.0758,6,4
0.0759,5,4
0.076,5,4
0.0761,5,4
0.0762,5,4
0.0763,5,4
0.0764,5,4
0.0765,5,4
0.0766,5,4
0.0767,5,4
0.0768,5,4
0.0769,5,4
0.077,5,4
0.0771,5,4
0.0772,5,4
0.0773,5,4
0.0774,5,4
0.0775,5,4
0.0776,5,4
0.0777,5,4
0.0778,5,4
0.0779,5,4
0.078,5,4
0.0781,5,4
0.0782,5,4
0.0783,5,4
0.0784,5,4
0.0785,5,4
0.0786,5,4
0.0787,5,4
0.0788,5,4
0.0789,5,4
0.079,5,4
0.0791,5,4
0.0792,5,4
0.0793,5,4
0.0794,5,4
0.0795,5,4
0.0796,5,4
0.0797,5,4
0.0798,5,4
0.0799,5,4
0.08,5,4
0.0801,5,4
0.0802,5,4
0.0803,5,4
0.0804,5,4
0.0805,6,4
0.0806,6,4
0.0807,6,4
0.0808,6,4
0.0809,6,4
0.081,6,4
0.0811,6,4
0.0812,6,4
0.0813,6,4
0.0814,6,4
0.0815,6,4
0.0816,6,5
0.0817,6,5
0.0818,6,5
0.0819,6,5
0.082,6,5
0.0821,6,5
0.0822,6,5
0.0823,6,5
0.0824,6,5
0.0825,6,5
0.0826,6,5
0.0827,6,5
0.0828,6,5
0.0829,6,5
0.083,6,5
0.0831,6,5
0.0832,6,5
0.0833,6,5
0.0834,6,5
0.0835,6,5
0.0836,6,5
0.0837,6,5
0.0838,6,5
0.0839,6,5
0.084,6,5
0.0841,6,5
0.0842,6,5
0.0843,6,5
0.0844,6,5
0.0845,6,5
0.0846,6,5
0.0847,6,5
0.0848,6,5
0.0849,6,5
0.085,6,5
0.0851,6,5
0.0852,6,5
0.0853,6,5
0.0854,6,5
0.0855,6,5
0.0856,6,5
0.0857,6,5
0.0858,6,5
0.0859,6,5
0.086,6,5
0.0861,6,5
0.0862,6,5
0.0863,5,5
0.0864,5,5
0.0865,5,5
0.0866,5,5
0.0867,5,5
0.0868,5,5
0.0869,5,5
0.087,5,5
0.0871,5,5
0.0872,5,5
0.0873,5,5
0.0874,5,5
0.0875,5,5
0.0876,5,5
0.0877,5,5
0.0878,5,5
0.0879,5,5
0.088,5,5
0.0881,5,5
0.0882,5,5
0.0883,5,5
0.0884,5,5
0.0885,5,5
0.0886,5,5
0.0887,5,5
0.0888,5,5
0.0889,5,5
0.089,5,5
0.0891,5,5
0.0892,5,5
0.0893,5,5
0.0894,5,5
0.0895,5,5
0.0896,5,5
0.0897,5,5
0.0898,5,5
0.0899,5,5
0.09,5,5
0.0901,5,5
0.0902,5,5
0.0903,5,5
0.0904,5,5
0.0905,5,5
0.0906,5,5
0.0907,5,5
0.0908,5,5
0.0909,5,5
0.091,5,5
0.0911,5,5
0.0912,5,5
0.0913,5,5
0.0914,5,5
0.0915,5,5
0.0916,5,5
0.0917,5,5
0.0918,5,5
0.0919,5,5
0.092,5,5
0.0921,5,5
0.0922,5,5
0.0923,5,5
0.0924,5,5
0.0925,5,5
0.0926,5,5
0.0927,5,5
0.0928,5,5
0.0929,5,5
0.093,5,5
0.0931,5,5
0.0932,5,5
0.0933,5,5
0.0934,5,5
0.0935,5,5
0.0936,5,5
0.0937,5,5
0.0938,5,5
0.0939,5,5
0.094,5,5
0.0941,5,5
0.0942,5,5
0.0943,5,5
0.0944,5,5
0.0945,5,5
0.0946,5,5
0.0947,5,5
0.0948,5,5
0.0949,5,5
0.095,5,5
0.0951,5,5
0.0952,5,5
0.0953,5,5
0.0954,5,5
0.0955,5,5
0.0956,5,5
0.0957,5,5
0.0958,5,5
0.0959,5,5
0.096,5,5
0.0961,5,5
0.0962,5,5
0.0963,5,5
0.0964,5,5
0.0965,5,5
0.0966,5,5
0.0967,5,5
0.0968,5,5
0.0969,5,5
0.097,5,5
0.0971,5,5
0.0972,5,5
0.0973,5,5
0.0974,5,5
0.0975,5,5
0.0976,5,5
0.0977,5,5
0.0978,5,5
0.0979,5,5
0.098,5,5
0.0981,5,5
0.0982,5,5
0.0983,5,5
0.0984,5,5
0.0985,5,5
0.0986,5,5
0.0987,5,5
0.0988,5,5
0.0989,5,5
0.099,5,5
0.0991,5,5
0.0992,5,5
0.0993,5,5
0.0994,5,5
0.0995,5,5
0.0996,5,5
0.0997,5,5
0.0998,5,5
0.0999,5,5
0.1,5,5
0.1001,5,5
0.1002,5,5
0.1003,5,5
0.1004,5,5
0.1005,5,5
0.1006,5,5
0.1007,5,5
0.1008,5,5
0.1009,5,5
0.101,5,5
0.1011,5,5
0.1012,5,5
0.1013,6,5
0.1014,6,5
0.1015,6,5
0.1016,6,5
0.1017,6,3
0.1018,6,3
0.1019,6,3
0.102,6,3
0.1021,6,3
0.1022,6,3
0.1023,6,3
0.1024,6,3
0.1025,6,3
0.1026,6,3
0.1027,6,3
0.1028,6,3
0.1029,6,3
0.103,6,3
0.1031,6,3
0.1032,6,3
0.1033,6,3
0.1034,6,3
0.1035,6,3
0.1036,6,3
0.1037,6,3
0.1038,6,3
0.1039,6,3
0.104,6,3
0.1041,6,3
0.1042,6,3
0.1043,6,3
0.1044,6,3
0.1045,6,3
0.1046,6,3
0.1047,6,3
0.1048,6,3
0.1049,6,3
0.105,6,3
0.1051,6,3
0.1052,6,3
0.1053,6,3
0.1054,6,3
0.1055,6,3
0.1056,6,3
0.1057,6,3
0.1058,6,3
0.1059,6,3
0.106,6,3
0.1061,6,3
0.1062,6,3
0.1063,6,3
0.1064,6,3
0.1065,6,3
0.1066,6,3
0.1067,6,3
0.1068,6,3
0.1069,6,3
0.107,6,3
0.1071,5,3
0.1072,5,3
0.1073,5,3
0.1074,5,3
0.1075,5,3
0.1076,5,3
0.1077,5,3
0.1078,5,3
0.1079,5,3
0.108,5,3
0.1081,5,3
0.1082,5,3
0.1083,5,3
0.1084,5,3
0.1085,5,3
0.1086,5,3
0.1087,5,3
0.1088,5,3
0.1089,5,3
0.109,5,3
0.1091,5,3
0.1092,5,3
0.1093,5,3
0.1094,5,3
0.1095,5,3
0.1096,5,3
0.1097,5,3
0.1098,5,3
0.1099,5,3
0.11,5,3
0.1101,5,3
0.1102,5,3
0.1103,5,3
0.1104,5,3
0.1105,5,3
0.1106,5,3
0.1107,5,3
0.1108,5,3
0.1109,5,3
0.111,5,3
0.1111,5,3
0.1112,5,3
0.1113,5,3
0.1114,5,3
0.1115,5,3
0.1116,5,3
0.1117,6,3
0.1118,6,3
0.1119,6,3
0.112,6,3
0.1121,6,3
0.1122,6,3
0.1123,6,3
0.1124,6,3
0.1125,6,3
0.1126,6,3
0.1127,6,3
0.1128,6,3
0.1129,6,3
0.113,6,3
0.1131,6,3
0.1132,6,3
0.1133,6,3
0.1134,6,3
0.1135,6,3
0.1136,6,3
0.1137,6,3
0.1138,6,3
0.1139,6,3
0.114,6,3
0.1141,6,3
0.1142,6,3
0.1143,6,3
0.1144,6,3
0.1145,6,3
0.1146,6,3
0.1147,6,3
0.1148,6,3
0.1149,6,3
0.115,6,3
0.1151,6,3
0.1152,6,3
0.1153,6,3
0.1154,6,3
0.1155,6,3
0.1156,6,3
0.1157,6,3
0.1158,6,3
0.1159,6,3
0.116,6,3
0.1161,6,3
0.1162,6,3
0.1163,6,3
0.1164,6,3
0.1165,6,3
0.1166,6,3
0.1167,6,3
0.1168,6,3
0.1169,6,3
0.117,6,3
0.1171,6,3
0.1172,6,3
0.1173,6,3
0.1174,6,3
0.1175,6,3
0.1176,5,3
0.1177,5,3
0.1178,5,3
0.1179,5,3
0.118,5,3
0.1181,5,3
0.1182,5,3
0.1183,5,3
0.1184,5,3
0.1185,5,3
0.1186,5,3
0.1187,5,3
0.1188,5,3
0.1189,5,3
0.119,5,3
0.1191,5,3
0.1192,5,3
0.1193,5,3
0.1194,5,3
0.1195,5,3
0.1196,5,3
0.1197,5,3
0.1198,5,3
0.1199,5,3
0.12,5,3
0.1201,5,3
0.1202,5,3
0.1203,5,3
0.1204,5,3
0.1205,5,3
0.1206,5,3
0.1207,5,3
0.1208,5,3
0.1209,5,3
0.121,5,3
0.1211,5,3
0.1212,5,3
0.1213,5,3
0.1214,5,3
0.1215,5,3
0.1216,5,3
0.1217,5,3
0.1218,5,3
0.1219,5,3
0.122,5,3
0.1221,5,3
0.1222,5,3
0.1223,5,3
0.1224,5,3
0.1225,4,3
0.1226,4,3
0.1227,4,3
0.1228,4,3
0.1229,4,3
0.123,4,3
0.1231,4,3
0.1232,4,3
0.1233,4,3
0.1234,4,3
0.1235,4,3
0.1236,4,3
0.1237,4,3
0.1238,3,3
0.1239,3,3
0.124,3,3
0.1241,3,3
0.1242,3,3
0.1243,3,3
0.1244,3,3
0.1245,3,3
0.1246,3,3
0.1247,3,3
0.1248,3,3
0.1249,3,3
0.125,3,3
0.1251,3,3
0.1252,3,3
0.1253,3,3
0.1254,3,3
0.1255,3,3
0.1256,3,3
0.1257,3,3
0.1258,3,3
0.1259,3,3
0.126,3,3
0.1261,3,3
0.1262,3,3
0.1263,4,3
0.1264,4,3
0.1265,4,3
0.1266,4,3
0.1267,4,3
0.1268,4,3
0.1269,4,3
0.127,4,3
0.1271,4,3
0.1272,4,3
0.1273,4,3
0.1274,4,3
0.1275,4,3
0.1276,5,3
0.1277,5,3
0.1278,5,3
0.1279,5,3
0.128,5,3
0.1281,5,3
0.1282,5,3
0.1283,5,3
0.1284,5,3
0.1285,5,3
0.1286,5,3
0.1287,5,3
0.1288,5,3
0.1289,5,3
0.129,5,3
0.1291,5,3
0.1292,5,3
0.1293,5,3
0.1294,5,3
0.1295,5,3
0.1296,5,3
0.1297,5,3
0.1298,5,3
0.1299,5,3
0.13,5,3
0.1301,5,3
0.1302,5,3
0.1303,5,3
0.1304,5,3
0.1305,5,3
0.1306,5,3
0.1307,5,3
0.1308,5,3
0.1309,5,3
0.131,5,3
0.1311,5,3
0.1312,5,3
0.1313,5,3
0.1314,5,3
0.1315,5,3
0.1316,5,3
0.1317,5,3
0.1318,5,3
0.1319,5,3
0.132,5,3
0.1321,5,3
0.1322,5,3
0.1323,5,3
0.1324,5,3
0.1325,6,3
0.1326,6,3
0.1327,6,3
0.1328,6,3
0.1329,6,3
0.133,6,3
0.1331,6,3
0.1332,6,3
0.1333,6,3
0.1334,6,3
0.1335,6,3
0.1336,6,3
0.1337,6,3
0.1338,6,3
0.1339,6,3
0.134,6,3
0.1341,6,3
0.1342,6,3
0.1343,6,3
0.1344,6,3
0.1345,6,3
0.1346,6,3
0.1347,6,3
0.1348,6,3
0.1349,6,3
0.135,6,3
0.1351,6,3
0.1352,6,3
0.1353,6,3
0.1354,6,3
0.1355,6,3
0.1356,6,3
0.1357,6,3
0.1358,6,3
0.1359,6,3
0.136,6,3
0.1361,6,3
0.1362,6,3
0.1363,6,3
0.1364,6,3
0.1365,6,3
0.1366,6,3
0.1367,6,3
0.1368,6,3
0.1369,6,3
0.137,6,3
0.1371,6,3
0.1372,6,3
0.1373,6,3
0.1374,6,3
0.1375,6,3
0.1376,6,3
0.1377,6,3
0.1378,6,3
0.1379,6,3
0.138,6,3
0.1381,6,3
0.1382,6,3
0.1383,6,3
0.1384,5,3
0.1385,5,3
0.1386,5,3
0.1387,5,3
0.1388,5,3
0.1389,5,3
0.139,5,3
0.1391,5,3
0.1392,5,3
0.1393,5,3
0.1394,5,3
0.1395,5,3
0.1396,5,3
0.1397,5,3
0.1398,5,3
0.1399,5,3
0.14,5,3
0.1401,5,3
0.1402,5,3
0.1403,5,3
0.1404,5,3
0.1405,5,3
0.1406,5,3
0.1407,5,3
0.1408,5,3
0.1409,5,3
0.141,5,3
0.1411,5,3
0.1412,5,3
0.1413,5,3
0.1414,5,3
0.1415,5,3
0.1416,5,3
0.1417,5,3
0.1418,5,3
0.1419,5,3
0.142,5,3
0.1421,5,3
0.1422,5,3
0.1423,5,3
0.1424,5,3
0.1425,5,3
0.1426,5,3
0.1427,5,3
0.1428,5,3
0.1429,5,3
0.143,6,3
0.1431,6,3
0.1432,6,3
0.1433,6,3
0.1434,6,3
0.1435,6,3
0.1436,6,3
0.1437,6,3
0.1438,6,3
0.1439,6,3
0.144,6,3
0.1441,6,3
0.1442,6,3
0.1443,6,3
0.1444,6,3
0.1445,6,3
0.1446,6,3
0.1447,6,3
0.1448,6,3
0.1449,6,3
0.145,6,3
0.1451,6,3
0.1452,6,3
0.1453,6,3
0.1454,6,3
0.1455,6,3
0.1456,6,3
0.1457,6,3
0.1458,6,3
0.1459,6,3
0.146,6,3
0.1461,6,3
0.1462,6,3
0.1463,6,3
0.1464,6,3
0.1465,6,3
0.1466,6,3
0.1467,6,3
0.1468,6,3
0.1469,6,3
0.147,6,3
0.1471,6,3
0.1472,6,3
0.1473,6,3
0.1474,6,3
0.1475,6,3
0.1476,6,3
0.1477,6,3
0.1478,6,3
0.1479,6,3
0.148,6,3
0.1481,6,3
0.1482,6,3
0.1483,6,3
0.1484,6,5
0.1485,6,5
0.1486,6,5
0.1487,6,5
0.1488,5,5
0.1489,5,5
0.149,5,5
0.1491,5,5
0.1492,5,5
0.1493,5,5
0.1494,5,5
0.1495,5,5
0.1496,5,5
0.1497,5,5
0.1498,5,5
0.1499,5,5
0.15,5,5
0.1501,5,5
0.1502,5,5
0.1503,5,5
0.1504,5,5
0.1505,5,5
0.1506,5,5
0.1507,5,5
0.1508,5,5
0.1509,5,5
0.151,5,5
0.1511,5,5
0.1512,5,5
0.1513,5,5
0.1514,5,5
0.1515,5,5
0.1516,5,5
0.1517,5,5
0.1518,5,5
0.1519,5,5
0.152,5,5
0.1521,5,5
0.1522,5,5
0.1523,5,5
0.1524,5,5
0.1525,5,5
0.1526,5,5
0.1527,5,5
0.1528,5,5
0.1529,5,5
0.153,5,5
0.1531,5,5
0.1532,5,5
0.1533,5,5
0.1534,5,5
0.1535,5,5
0.1536,5,5
0.1537,5,5
0.1538,5,5
0.1539,5,5
0.154,5,5
0.1541,5,5
0.1542,5,5
0.1543,5,5
0.1544,5,5
0.1545,5,5
0.1546,5,5
0.1547,5,5
0.1548,5,5
0.1549,5,5
0.155,5,5
0.1551,5,5
0.1552,5,5
0.1553,5,5
0.1554,5,5
0.1555,5,5
0.1556,5,5
0.1557,5,5
0.1558,5,5
0.1559,5,5
0.156,5,5
0.1561,5,5
0.1562,5,5
0.1563,5,5
0.1564,5,5
0.1565,5,5
0.1566,5,5
0.1567,5,5
0.1568,5,5
0.1569,5,5
0.157,5,5
0.1571,5,5
0.1572,5,5
0.1573,5,5
0.1574,5,5
0.1575,5,5
0.1576,5,5
0.1577,5,5
0.1578,5,5
0.1579,5,5
0.158,5,5
0.1581,5,5
0.1582,5,5
0.1583,5,5
0.1584,5,5
0.1585,5,5
0.1586,5,5
0.1587,5,5
0.1588,5,5
0.1589,5,5
0.159,5,5
0.1591,5,5
0.1592,5,5
0.1593,5,5
0.1594,5,5
0.1595,5,5
0.1596,5,5
0.1597,5,5
0.1598,5,5
0.1599,5,5
0.16,5,5
0.1601,5,5
0.1602,5,5
0.1603,5,5
0.1604,5,5
0.1605,5,5
0.1606,5,5
0.1607,5,5
0.1608,5,5
0.1609,5,5
0.161,5,5
0.1611,5,5
0.1612,5,5
0.1613,5,5
0.1614,5,5
0.1615,5,5
0.1616,5,5
0.1617,5,5
0.1618,5,5
0.1619,5,5
0.162,5,5
0.1621,5,5
0.1622,5,5
0.1623,5,5
0.1624,5,5
0.1625,5,5
0.1626,5,5
0.1627,5,5
0.1628,5,5
0.1629,5,5
0.163,5,5
0.1631,5,5
0.1632,5,5
0.1633,5,5
0.1634,5,5
0.1635,5,5
0.1636,5,5
0.1637,5,5
0.1638,6,5
0.1639,6,5
0.164,6,5
0.1641,6,5
0.1642,6,5
0.1643,6,5
0.1644,6,5
0.1645,6,5
0.1646,6,5
0.1647,6,5
0.1648,6,5
0.1649,6,5
0.165,6,5
0.1651,6,5
0.1652,6,5
0.1653,6,5
0.1654,6,5
0.1655,6,5
0.1656,6,5
0.1657,6,5
0.1658,6,5
0.1659,6,5
0.166,6,5
0.1661,6,5
0.1662,6,5
0.1663,6,5
0.1664,6,5
0.1665,6,5
0.1666,6,5
0.1667,6,5
0.1668,6,5
0.1669,6,5
0.167,6,5
0.1671,6,5
0.1672,6,5
0.1673,6,5
0.1674,6,5
0.1675,6,5
0.1676,6,5
0.1677,6,5
0.1678,6,5
0.1679,6,5
0.168,6,5
0.1681,6,5
0.1682,6,5
0.1683,6,5
0.1684,6,5
0.1685,6,4
0.1686,6,4
0.1687,6,4
0.1688,6,4
0.1689,6,4
0.169,6,4
0.1691,6,4
0.1692,6,4
0.1693,6,4
0.1694,6,4
0.1695,6,4
0.1696,5,4
0.1697,5,4
0.1698,5,4
0.1699,5,4
0.17,5,4
0.1701,5,4
0.1702,5,4
0.1703,5,4
0.1704,5,4
0.1705,5,4
0.1706,5,4
0.1707,5,4
0.1708,5,4
0.1709,5,4
0.171,5,4
0.1711,5,4
0.1712,5,4
0.1713,5,4
0.1714,5,4
0.1715,5,4
0.1716,5,4
0.1717,5,4
0.1718,5,4
0.1719,5,4
0.172,5,4
0.1721,5,4
0.1722,5,4
0.1723,5,4
0.1724,5,4
0.1725,5,4
0.1726,5,4
0.1727,5,4
0.1728,5,4
0.1729,5,4
0.173,5,4
0.1731,5,4
0.1732,5,4
0.1733,5,4
0.1734,5,4
0.1735,5,4
0.1736,5,4
0.1737,5,4
0.1738,5,4
0.1739,5,4
0.174,5,4
0.1741,5,4
0.1742,6,4
0.1743,6,4
0.1744,6,4
0.1745,6,4
0.1746,6,4
0.1747,6,4
0.1748,6,4
0.1749,6,4
0.175,6,4
0.1751,6,4
0.1752,6,4
0.1753,6,4
0.1754,6,4
0.1755,6,4
0.1756,6,4
0.1757,6,4
0.1758,6,4
0.1759,6,4
0.176,6,4
0.1761,6,4
0.1762,6,4
0.1763,6,4
0.1764,6,4
0.1765,6,4
0.1766,6,4
0.1767,6,4
0.1768,6,4
0.1769,6,4
0.177,6,4
0.1771,6,4
0.1772,6,4
0.1773,6,4
0.1774,6,4
0.1775,6,4
0.1776,6,4
0.1777,6,4
0.1778,6,4
0.1779,6,4
0.178,6,4
0.1781,6,4
0.1782,6,4
0.1783,6,4
0.1784,6,4
0.1785,6,4
0.1786,6,4
0.1787,6,4
0.1788,6,4
0.1789,6,4
0.179,6,4
0.1791,6,4
0.1792,6,4
0.1793,6,4
0.1794,6,4
0.1795,6,4
0.1796,6,4
0.1797,6,4
0.1798,6,4
0.1799,6,4
0.18,6,4
0.1801,5,4
0.1802,5,4
0.1803,5,4
0.1804,5,4
0.1805,5,4
0.1806,5,4
0.1807,5,4
0.1808,5,4
0.1809,5,4
0.181,5,4
0.1811,5,4
0.1812,5,4
0.1813,5,4
0.1814,5,4
0.1815,5,4
0.1816,5,4
0.1817,5,4
0.1818,5,4
0.1819,5,4
0.182,5,4
0.1821,5,4
0.1822,5,4
0.1823,5,4
0.1824,5,4
0.1825,5,4
0.1826,5,4
0.1827,5,4
0.1828,5,4
0.1829,5,4
0.183,5,4
0.1831,5,4
0.1832,5,4
0.1833,5,4
0.1834,5,4
0.1835,5,4
0.1836,5,4
0.1837,5,4
0.1838,5,4
0.1839,5,4
0.184,5,4
0.1841,5,4
0.1842,5,4
0.1843,5,4
0.1844,5,4
0.1845,5,4
0.1846,5,4
0.1847,5,4
0.1848,5,4
0.1849,5,4
0.185,4,4
0.1851,4,4
0.1852,4,4
0.1853,4,4
0.1854,4,4
0.1855,4,4
0.1856,4,4
0.1857,4,4
0.1858,4,4
0.1859,4,4
0.186,4,4
0.1861,4,4
0.1862,4,4
0.1863,4,4
0.1864,4,4
0.1865,4,4
0.1866,4,4
0.1867,4,4
0.1868,4,4
0.1869,4,4
0.187,4,4
0.1871,4,4
0.1872,4,4
0.1873,4,4
0.1874,4,4
0.1875,4,4
0.1876,4,4
0.1877,4,4
0.1878,4,4
0.1879,4,4
0.188,4,4
0.1881,4,4
0.1882,4,4
0.1883,4,4
0.1884,4,4
0.1885,4,4
0.1886,4,4
0.1887,4,4
0.1888,4,4
0.1889,4,4
0.189,4,4
0.1891,4,4
0.1892,4,4
0.1893,4,4
0.1894,4,4
0.1895,4,4
0.1896,4,4
0.1897,4,4
0.1898,4,4
0.1899,4,4
0.19,4,4
0.1901,5,4
0.1902,5,4
0.1903,5,4
0.1904,5,4
0.1905,5,4
0.1906,5,4
0.1907,5,4
0.1908,5,4
0.1909,5,4
0.191,5,4
0.1911,5,4
0.1912,5,4
0.1913,5,4
0.1914,5,4
0.1915,5,4
0.1916,5,4
0.1917,5,4
0.1918,5,4
0.1919,5,4
0.192,5,4
0.1921,5,4
0.1922,5,4
0.1923,5,4
0.1924,5,4
0.1925,5,4
0.1926,5,4
0.1927,5,4
0.1928,5,4
0.1929,5,4
0.193,5,4
0.1931,5,4
0.1932,5,4
0.1933,5,4
0.1934,5,4
0.1935,5,4
0.1936,5,4
0.1937,5,4
0.1938,5,4
0.1939,5,4
0.194,5,4
0.1941,5,4
0.1942,5,4
0.1943,5,4
0.1944,5,4
0.1945,5,4
0.1946,5,4
0.1947,5,4
0.1948,5,4
0.1949,5,4
0.195,5,4
0.1951,6,4
0.1952,6,4
0.1953,6,4
0.1954,6,4
0.1955,6,4
0.1956,6,4
0.1957,6,4
0.1958,6,4
0.1959,6,4
0.196,6,4
0.1961,6,4
0.1962,6,4
0.1963,6,4
0.1964,6,4
0.1965,6,4
0.1966,6,4
0.1967,6,4
0.1968,6,4
0.1969,6,4
0.197,6,4
0.1971,6,4
0.1972,6,4
0.1973,6,4
0.1974,6,4
0.1975,6,4
0.1976,6,4
0.1977,6,4
0.1978,6,4
0.1979,6,4
0.198,6,4
0.1981,6,4
0.1982,6,4
0.1983,6,4
0.1984,6,4
0.1985,6,4
0.1986,6,4
0.1987,6,4
0.1988,6,4
0.1989,6,4
0.199,6,4
0.1991,6,4
0.1992,6,4
0.1993,6,4
0.1994,6,4
0.1995,6,4
0.1996,6,4
0.1997,6,4
0.1998,6,4
0.1999,6,4
0.2,6,4
0.2001,6,4
0.2002,6,4
0.2003,6,4
0.2004,6,4
0.2005,6,4
0.2006,6,4
0.2007,6,4
0.2008,6,4
0.2009,5,4
0.201,5,4
0.2011,5,4
0.2012,5,4
0.2013,5,4
0.2014,5,4
0.2015,5,4
0.2016,5,4
0.2017,5,4
0.2018,5,4
0.2019,5,4
0.202,5,4
0.2021,5,4
0.2022,5,4
0.2023,5,4
0.2024,5,4
0.2025,5,4
0.2026,5,4
0.2027,5,4
0.2028,5,4
0.2029,5,4
0.203,5,4
0.2031,5,4
0.2032,5,4
0.2033,5,4
0.2034,5,4
0.2035,5,4
0.2036,5,4
0.2037,5,4
0.2038,5,4
0.2039,5,4
0.204,5,4
0.2041,5,4
0.2042,5,4
0.2043,5,4
0.2044,5,4
0.2045,5,4
0.2046,5,4
0.2047,5,4
0.2048,5,4
0.2049,5,4
0.205,5,4
0.2051,5,4
0.2052,5,4
0.2053,5,4
0.2054,5,4
0.2055,6,4
0.2056,6,4
0.2057,6,4
0.2058,6,4
0.2059,6,4
0.206,6,4
0.2061,6,4
0.2062,6,4
0.2063,6,4
0.2064,6,4
0.2065,6,4
0.2066,6,5
0.2067,6,5
0.2068,6,5
0.2069,6,5
0.207,6,5
0.2071,6,5
0.2072,6,5
0.2073,6,5
0.2074,6,5
0.2075,6,5
0.2076,6,5
0.2077,6,5
0.2078,6,5
0.2079,6,5
0.208,6,5
0.2081,6,5
0.2082,6,5
0.2083,6,5
0.2084,6,5
0.2085,6,5
0.2086,6,5
0.2087,6,5
0.2088,6,5
0.2089,6,5
0.209,6,5
0.2091,6,5
0.2092,6,5
0.2093,6,5
0.2094,6,5
0.2095,6,5
0.2096,6,5
0.2097,6,5
0.2098,6,5
0.2099,6,5
0.21,6,5
0.2101,6,5
0.2102,6,5
0.2103,6,5
0.2104,6,5
0.2105,6,5
0.2106,6,5
0.2107,6,5
0.2108,6,5
0.2109,6,5
0.211,6,5
0.2111,6,5
0.2112,6,5
0.2113,5,5
0.2114,5,5
0.2115,5,5
0.2116,5,5
0.2117,5,5
0.2118,5,5
0.2119,5,5
0.212,5,5
0.2121,5,5
0.2122,5,5
0.2123,5,5
0.2124,5,5
0.2125,5,5
0.2126,5,5
0.2127,5,5
0.2128,5,5
0.2129,5,5
0.213,5,5
0.2131,5,5
0.2132,5,5
0.2133,5,5
0.2134,5,5
0.2135,5,5
0.2136,5,5
0.2137,5,5
0.2138,5,5
0.2139,5,5
0.214,5,5
0.2141,5,5
0.2142,5,5
0.2143,5,5
0.2144,5,5
0.2145,5,5
0.2146,5,5
0.2147,5,5
0.2148,5,5
0.2149,5,5
0.215,5,5
0.2151,5,5
0.2152,5,5
0.2153,5,5
0.2154,5,5
0.2155,5,5
0.2156,5,5
0.2157,5,5
0.2158,5,5
0.2159,5,5
0.216,5,5
0.2161,5,5
0.2162,5,5
0.2163,5,5
0.2164,5,5
0.2165,5,5
0.2166,5,5
0.2167,5,5
0.2168,5,5
0.2169,5,5
0.217,5,5
0.2171,5,5
0.2172,5,5
0.2173,5,5
0.2174,5,5
0.2175,5,5
0.2176,5,5
0.2177,5,5
0.2178,5,5
0.2179,5,5
0.218,5,5
0.2181,5,5
0.2182,5,5
0.2183,5,5
0.2184,5,5
0.2185,5,5
0.2186,5,5
0.2187,5,5
0.2188,5,5
0.2189,5,5
0.219,5,5
0.2191,5,5
0.2192,5,5
0.2193,5,5
0.2194,5,5
0.2195,5,5
0.2196,5,5
0.2197,5,5
0.2198,5,5
0.2199,5,5
0.22,5,5
0.2201,5,5
0.2202,5,5
0.2203,5,5
0.2204,5,5
0.2205,5,5
0.2206,5,5
0.2207,5,5
0.2208,5,5
0.2209,5,2
0.221,5,2
0.2211,5,2
0.2212,5,2
0.2213,5,2
0.2214,5,2
0.2215,5,2
0.2216,5,2
0.2217,5,2
0.2218,5,2
0.2219,5,2
0.222,5,2
0.2221,5,2
0.2222,5,2
0.2223,5,2
0.2224,5,2
0.2225,5,2
0.2226,5,2
0.2227,5,2
0.2228,5,2
0.2229,5,2
0.223,5,2
0.2231,5,2
0.2232,5,2
0.2233,5,2
0.2234,5,2
0.2235,5,2
0.2236,5,2
0.2237,5,2
0.2238,5,2
0.2239,5,2
0.224,5,2
0.2241,5,2
0.2242,5,2
0.2243,5,2
0.2244,5,2
0.2245,5,2
0.2246,5,2
0.2247,5,2
0.2248,5,2
0.2249,5,2
0.225,5,2
0.2251,5,2
0.2252,5,2
0.2253,5,2
0.2254,5,2
0.2255,5,2
0.2256,5,2
0.2257,5,2
0.2258,5,2
0.2259,5,2
0.226,5,2
0.2261,5,2
0.2262,5,2
0.2263,6,2
0.2264,6,2
0.2265,6,2
0.2266,6,2
0.2267,6,2
0.2268,6,2
0.2269,6,2
0.227,6,2
0.2271,6,2
0.2272,6,2
0.2273,6,2
0.2274,6,2
0.2275,6,2
0.2276,6,2
0.2277,6,2
0.2278,6,2
0.2279,6,2
0.228,6,2
0.2281,6,2
0.2282,6,2
0.2283,6,2
0.2284,6,2
0.2285,6,2
0.2286,6,2
0.2287,6,2
0.2288,6,2
0.2289,6,2
0.229,6,2
0.2291,6,2
0.2292,6,2
0.2293,6,2
0.2294,6,2
0.2295,6,2
0.2296,6,2
0.2297,6,2
0.2298,6,2
0.2299,6,2
0.23,6,2
0.2301,6,2
0.2302,6,2
0.2303,6,2
0.2304,6,2
0.2305,6,2
0.2306,6,2
0.2307,6,2
0.2308,6,2
0.2309,6,2
0.231,6,2
0.2311,6,2
0.2312,6,2
0.2313,6,2
0.2314,6,2
0.2315,6,2
0.2316,6,2
0.2317,6,2
0.2318,6,2
0.2319,6,2
0.232,6,2
0.2321,5,2
0.2322,5,2
0.2323,5,2
0.2324,5,2
0.2325,5,2
0.2326,5,2
0.2327,5,2
0.2328,5,2
0.2329,5,2
0.233,5,2
0.2331,5,2
0.2332,5,2
0.2333,5,2
0.2334,5,2
0.2335,5,2
0.2336,5,2
0.2337,5,2
0.2338,5,2
0.2339,5,2
0.234,5,2
0.2341,5,2
0.2342,5,2
0.2343,5,2
0.2344,5,2
0.2345,5,2
0.2346,5,2
0.2347,5,2
0.2348,5,2
0.2349,5,2
0.235,5,2
0.2351,5,2
0.2352,5,2
0.2353,5,2
0.2354,5,2
0.2355,5,2
0.2356,5,2
0.2357,5,2
0.2358,5,2
0.2359,5,2
0.236,5,2
0.2361,5,2
0.2362,5,2
0.2363,5,2
0.2364,5,2
0.2365,5,2
0.2366,5,2
0.2367,6,2
0.2368,6,2
0.2369,6,2
0.237,6,2
0.2371,6,2
0.2372,6,2
0.2373,6,2
0.2374,6,2
0.2375,6,2
0.2376,6,2
0.2377,6,2
0.2378,6,2
0.2379,6,2
0.238,6,2
0.2381,6,2
0.2382,6,2
0.2383,6,2
0.2384,6,2
0.2385,6,2
0.2386,6,2
0.2387,6,2
0.2388,6,2
0.2389,6,2
0.239,6,2
0.2391,6,2
0.2392,6,2
0.2393,6,2
0.2394,6,2
0.2395,6,2
0.2396,6,2
0.2397,6,2
0.2398,6,2
0.2399,6,2
0.24,6,2
0.2401,6,2
0.2402,6,2
0.2403,6,2
0.2404,6,2
0.2405,6,2
0.2406,6,2
0.2407,6,2
0.2408,6,2
0.2409,6,2
0.241,6,2
0.2411,6,2
0.2412,6,2
0.2413,6,2
0.2414,6,2
0.2415,6,2
0.2416,6,2
0.2417,6,2
0.2418,6,2
0.2419,6,2
0.242,6,2
0.2421,6,2
0.2422,6,2
0.2423,6,2
0.2424,6,2
0.2425,5,2
0.2426,5,2
0.2427,5,2
0.2428,5,2
0.2429,5,2
0.243,5,2
0.2431,5,2
0.2432,5,2
0.2433,5,2
0.2434,5,2
0.2435,5,2
0.2436,5,2
0.2437,5,2
0.2438,5,2
0.2439,5,2
0.244,5,2
0.2441,5,2
0.2442,5,2
0.2443,5,2
0.2444,5,2
0.2445,5,2
0.2446,5,2
0.2447,5,2
0.2448,5,2
0.2449,5,2
0.245,5,2
0.2451,5,2
0.2452,5,2
0.2453,5,2
0.2454,5,2
0.2455,5,2
0.2456,5,2
0.2457,5,2
0.2458,5,2
0.2459,5,2
0.246,5,2
0.2461,5,2
0.2462,5,2
0.2463,5,2
0.2464,5,2
0.2465,5,2
0.2466,5,2
0.2467,5,2
0.2468,5,2
0.2469,5,2
0.247,5,2
0.2471,5,2
0.2472,5,2
0.2473,5,2
0.2474,5,2
0.2475,4,2
0.2476,4,2
0.2477,4,2
0.2478,4,2
0.2479,4,2
0.248,4,2
0.2481,4,2
0.2482,4,2
0.2483,4,2
0.2484,4,2
0.2485,4,2
0.2486,4,2
0.2487,4,2
0.2488,3,2
0.2489,3,2
0.249,3,2
0.2491,3,2
0.2492,3,2
0.2493,3,2
0.2494,2,2
0.2495,2,2
0.2496,2,2
0.2497,2,2
0.2498,2,2
0.2499,2,2
0.25,2,2
0.2501,2,2
0.2502,2,2
0.2503,2,2
0.2504,2,2
0.2505,2,2
0.2506,2,2
0.2507,3,2
0.2508,3,2
0.2509,3,2
0.251,3,2
0.2511,3,2
0.2512,3,2
0.2513,4,2
0.2514,4,2
0.2515,4,2
0.2516,4,2
0.2517,4,2
0.2518,4,2
0.2519,4,2
0.252,4,2
0.2521,4,2
0.2522,4,2
0.2523,4,2
0.2524,4,2
0.2525,4,2
0.2526,5,2
0.2527,5,2
0.2528,5,2
0.2529,5,2
0.253,5,2
0.2531,5,2
0.2532,5,2
0.2533,5,2
0.2534,5,2
0.2535,5,2
0.2536,5,2
0.2537,5,2
0.2538,5,2
0.2539,5,2
0.254,5,2
0.2541,5,2
0.2542,5,2
0.2543,5,2
0.2544,5,2
0.2545,5,2
0.2546,5,2
0.2547,5,2
0.2548,5,2
0.2549,5,2
0.255,5,2
0.2551,5,2
0.2552,5,2
0.2553,5,2
0.2554,5,2
0.2555,5,2
0.2556,5,2
0.2557,5,2
0.2558,5,2
0.2559,5,2
0.256,5,2
0.2561,5,2
0.2562,5,2
0.2563,5,2
0.2564,5,2
0.2565,5,2
0.2566,5,2
0.2567,5,2
0.2568,5,2
0.2569,5,2
0.257,5,2
0.2571,5,2
0.2572,5,2
0.2573,5,2
0.2574,5,2
0.2575,5,2
0.2576,6,2
0.2577,6,2
0.2578,6,2
0.2579,6,2
0.258,6,2
0.2581,6,2
0.2582,6,2
0.2583,6,2
0.2584,6,2
0.2585,6,2
0.2586,6,2
0.2587,6,2
0.2588,6,2
0.2589,6,2
0.259,6,2
0.2591,6,2
0.2592,6,2
0.2593,6,2
0.2594,6,2
0.2595,6,2
0.2596,6,2
0.2597,6,2
0.2598,6,2
0.2599,6,2
0.26,6,2
0.2601,6,2
0.2602,6,2
0.2603,6,2
0.2604,6,2
0.2605,6,2
0.2606,6,2
0.2607,6,2
0.2608,6,2
0.2609,6,2
0.261,6,2
0.2611,6,2
0.2612,6,2
0.2613,6,2
0.2614,6,2
0.2615,6,2
0.2616,6,2
0.2617,6,2
0.2618,6,2
0.2619,6,2
0.262,6,2
0.2621,6,2
0.2622,6,2
0.2623,6,2
0.2624,6,2
0.2625,6,2
0.2626,6,2
0.2627,6,2
0.2628,6,2
0.2629,6,2
0.263,6,2
0.2631,6,2
0.2632,6,2
0.2633,6,2
0.2634,5,2
0.2635,5,2
0.2636,5,2
0.2637,5,2
0.2638,5,2
0.2639,5,2
0.264,5,2
0.2641,5,2
0.2642,5,2
0.2643,5,2
0.2644,5,2
0.2645,5,2
0.2646,5,2
0.2647,5,2
0.2648,5,2
0.2649,5,2
0.265,5,2
0.2651,5,2
0.2652,5,2
0.2653,5,2
0.2654,5,2
0.2655,5,2
0.2656,5,2
0.2657,5,2
0.2658,5,2
0.2659,5,2
0.266,5,2
0.2661,5,2
0.2662,5,2
0.2663,5,2
0.2664,5,2
0.2665,5,2
0.2666,5,2
0.2667,5,2
0.2668,5,2
0.2669,5,2
0.267,5,2
0.2671,5,2
0.2672,5,2
0.2673,5,2
0.2674,5,2
0.2675,5,2
0.2676,5,2
0.2677,5,2
0.2678,5,2
0.2679,5,2
0.268,6,2
0.2681,6,2
0.2682,6,2
0.2683,6,2
0.2684,6,2
0.2685,6,2
0.2686,6,2
0.2687,6,2
0.2688,6,2
0.2689,6,2
0.269,6,2
0.2691,6,2
0.2692,6,2
0.2693,6,2
0.2694,6,2
0.2695,6,2
0.2696,6,2
0.2697,6,2
0.2698,6,2
0.2699,6,2
0.27,6,2
0.2701,6,2
0.2702,6,2
0.2703,6,2
0.2704,6,2
0.2705,6,2
0.2706,6,2
0.2707,6,2
0.2708,6,2
0.2709,6,2
0.271,6,2
0.2711,6,2
0.2712,6,2
0.2713,6,2
0.2714,6,2
0.2715,6,2
0.2716,6,2
0.2717,6,2
0.2718,6,2
0.2719,6,2
0.272,6,2
0.2721,6,2
0.2722,6,2
0.2723,6,2
0.2724,6,2
0.2725,6,2
0.2726,6,2
0.2727,6,2
0.2728,6,2
0.2729,6,2
0.273,6,2
0.2731,6,2
0.2732,6,2
0.2733,6,2
0.2734,6,2
0.2735,6,2
0.2736,6,2
0.2737,6,2
0.2738,5,2
0.2739,5,2
0.274,5,2
0.2741,5,2
0.2742,5,2
0.2743,5,2
0.2744,5,2
0.2745,5,2
0.2746,5,2
0.2747,5,2
0.2748,5,2
0.2749,5,2
0.275,5,2
0.2751,5,2
0.2752,5,2
0.2753,5,2
0.2754,5,2
0.2755,5,2
0.2756,5,2
0.2757,5,2
0.2758,5,2
0.2759,5,2
0.276,5,2
0.2761,5,2
0.2762,5,2
0.2763,5,2
0.2764,5,2
0.2765,5,2
0.2766,5,2
0.2767,5,2
0.2768,5,2
0.2769,5,2
0.277,5,2
0.2771,5,2
0.2772,5,2
0.2773,5,2
0.2774,5,2
0.2775,5,2
0.2776,5,2
0.2777,5,2
0.2778,5,2
0.2779,5,2
0.278,5,2
0.2781,5,2
0.2782,5,2
0.2783,5,2
0.2784,5,2
0.2785,5,2
0.2786,5,2
0.2787,5,2
0.2788,5,2
0.2789,5,2
0.279,5,2
0.2791,5,2
0.2792,5,5
0.2793,5,5
0.2794,5,5
0.2795,5,5
0.2796,5,5
0.2797,5,5
0.2798,5,5
0.2799,5,5
0.28,5,5
0.2801,5,5
0.2802,5,5
0.2803,5,5
0.2804,5,5
0.2805,5,5
0.2806,5,5
0.2807,5,5
0.2808,5,5
0.2809,5,5
0.281,5,5
0.2811,5,5
0.2812,5,5
0.2813,5,5
0.2814,5,5
0.2815,5,5
0.2816,5,5
0.2817,5,5
0.2818,5,5
0.2819,5,5
0.282,5,5
0.2821,5,5
0.2822,5,5
0.2823,5,5
0.2824,5,5
0.2825,5,5
0.2826,5,5
0.2827,5,5
0.2828,5,5
0.2829,5,5
0.283,5,5
0.2831,5,5
0.2832,5,5
0.2833,5,5
0.2834,5,5
0.2835,5,5
0.2836,5,5
0.2837,5,5
0.2838,5,5
0.2839,5,5
0.284,5,5
0.2841,5,5
0.2842,5,5
0.2843,5,5
0.2844,5,5
0.2845,5,5
0.2846,5,5
0.2847,5,5
0.2848,5,5
0.2849,5,5
0.285,5,5
0.2851,5,5
0.2852,5,5
0.2853,5,5
0.2854,5,5
0.2855,5,5
0.2856,5,5
0.2857,5,5
0.2858,5,5
0.2859,5,5
0.286,5,5
0.2861,5,5
0.2862,5,5
0.2863,5,5
0.2864,5,5
0.2865,5,5
0.2866,5,5
0.2867,5,5
0.2868,5,5
0.2869,5,5
0.287,5,5
0.2871,5,5
0.2872,5,5
0.2873,5,5
0.2874,5,5
0.2875,5,5
0.2876,5,5
0.2877,5,5
0.2878,5,5
0.2879,5,5
0.288,5,5
0.2881,5,5
0.2882,5,5
0.2883,5,5
0.2884,5,5
0.2885,5,5
0.2886,5,5
0.2887,5,5
0.2888,6,5
0.2889,6,5
0.289,6,5
0.2891,6,5
0.2892,6,5
0.2893,6,5
0.2894,6,5
0.2895,6,5
0.2896,6,5
0.2897,6,5
0.2898,6,5
0.2899,6,5
0.29,6,5
0.2901,6,5
0.2902,6,5
0.2903,6,5
0.2904,6,5
0.2905,6,5
0.2906,6,5
0.2907,6,5
0.2908,6,5
0.2909,6,5
0.291,6,5
0.2911,6,5
0.2912,6,5
0.2913,6,5
0.2914,6,5
0.2915,6,5
0.2916,6,5
0.2917,6,5
0.2918,6,5
0.2919,6,5
0.292,6,5
0.2921,6,5
0.2922,6,5
0.2923,6,5
0.2924,6,5
0.2925,6,5
0.2926,6,5
0.2927,6,5
0.2928,6,5
0.2929,6,5
0.293,6,5
0.2931,6,5
0.2932,6,5
0.2933,6,5
0.2934,6,5
0.2935,6,4
0.2936,6,4
0.2937,6,4
0.2938,6,4
0.2939,6,4
0.294,6,4
0.2941,6,4
0.2942,6,4
0.2943,6,4
0.2944,6,4
0.2945,6,4
0.2946,5,4
0.2947,5,4
0.2948,5,4
0.2949,5,4
0.295,5,4
0.2951,5,4
0.2952,5,4
0.2953,5,4
0.2954,5,4
0.2955,5,4
0.2956,5,4
0.2957,5,4
0.2958,5,4
0.2959,5,4
0.296,5,4
0.2961,5,4
0.2962,5,4
0.2963,5,4
0.2964,5,4
0.2965,5,4
0.2966,5,4
0.2967,5,4
0.2968,5,4
0.2969,5,4
0.297,5,4
0.2971,5,4
0.2972,5,4
0.2973,5,4
0.2974,5,4
0.2975,5,4
0.2976,5,4
0.2977,5,4
0.2978,5,4
0.2979,5,4
0.298,5,4
0.2981,5,4
0.2982,5,4
0.2983,5,4
0.2984,5,4
0.2985,5,4
0.2986,5,4
0.2987,5,4
0.2988,5,4
0.2989,5,4
0.299,5,4
0.2991,5,4
0.2992,6,4
0.2993,6,4
0.2994,6,4
0.2995,6,4
0.2996,6,4
0.2997,6,4
0.2998,6,4
0.2999,6,4
0.3,6,4
0.3001,6,4
0.3002,6,4
0.3003,6,4
0.3004,6,4
0.3005,6,4
0.3006,6,4
0.3007,6,4
0.3008,6,4
0.3009,6,4
0.301,6,4
0.3011,6,4
0.3012,6,4
0.3013,6,4
0.3014,6,4
0.3015,6,4
0.3016,6,4
0.3017,6,4
0.3018,6,4
0.3019,6,4
0.302,6,4
0.3021,6,4
0.3022,6,4
0.3023,6,4
0.3024,6,4
0.3025,6,4
0.3026,6,4
0.3027,6,4
0.3028,6,4
0.3029,6,4
0.303,6,4
0.3031,6,4
0.3032,6,4
0.3033,6,4
0.3034,6,4
0.3035,6,4
0.3036,6,4
0.3037,6,4
0.3038,6,4
0.3039,6,4
0.304,6,4
0.3041,6,4
0.3042,6,4
0.3043,6,4
0.3044,6,4
0.3045,6,4
0.3046,6,4
0.3047,6,4
0.3048,6,4
0.3049,6,4
0.305,5,4
0.3051,5,4
0.3052,5,4
0.3053,5,4
0.3054,5,4
0.3055,5,4
0.3056,5,4
0.3057,5,4
0.3058,5,4
0.3059,5,4
0.306,5,4
0.3061,5,4
0.3062,5,4
0.3063,5,4
0.3064,5,4
0.3065,5,4
0.3066,5,4
0.3067,5,4
0.3068,5,4
0.3069,5,4
0.307,5,4
0.3071,5,4
0.3072,5,4
0.3073,5,4
0.3074,5,4
0.3075,5,4
0.3076,5,4
0.3077,5,4
0.3078,5,4
0.3079,5,4
0.308,5,4
0.3081,5,4
0.3082,5,4
0.3083,5,4
0.3084,5,4
0.3085,5,4
0.3086,5,4
0.3087,5,4
0.3088,5,4
0.3089,5,4
0.309,5,4
0.3091,5,4
0.3092,5,4
0.3093,5,4
0.3094,5,4
0.3095,5,4
0.3096,5,4
0.3097,5,4
0.3098,5,4
0.3099,5,4
0.31,4,4
0.3101,4,4
0.3102,4,4
0.3103,4,4
0.3104,4,4
0.3105,4,4
0.3106,4,4
0.3107,4,4
0.3108,4,4
0.3109,4,4
0.311,4,4
0.3111,4,4
0.3112,4,4
0.3113,4,4
0.3114,4,4
0.3115,4,4
0.3116,4,4
0.3117,4,4
0.3118,4,4
0.3119,4,4
0.312,4,4
0.3121,4,4
0.3122,4,4
0.3123,4,4
0.3124,4,4
0.3125,4,4
0.3126,4,4
0.3127,4,4
0.3128,4,4
0.3129,4,4
0.313,4,4
0.3131,4,4
0.3132,4,4
0.3133,4,4
0.3134,4,4
0.3135,4,4
0.3136,4,4
0.3137,4,4
0.3138,4,4
0.3139,4,4
0.314,4,4
0.3141,4,4
0.3142,4,4
0.3143,4,4
0.3144,4,4
0.3145,4,4
0.3146,4,4
0.3147,4,4
0.3148,4,4
0.3149,4,4
0.315,4,4
0.3151,5,4
0.3152,5,4
0.3153,5,4
0.3154,5,4
0.3155,5,4
0.3156,5,4
0.3157,5,4
0.3158,5,4
0.3159,5,4
0.316,5,4
0.3161,5,4
0.3162,5,4
0.3163,5,4
0.3164,5,4
0.3165,5,4
0.3166,5,4
0.3167,5,4
0.3168,5,4
0.3169,5,4
0.317,5,4
0.3171,5,4
0.3172,5,4
0.3173,5,4
0.3174,5,4
0.3175,5,4
0.3176,5,4
0.3177,5,4
0.3178,5,4
0.3179,5,4
0.318,5,4
0.3181,5,4
0.3182,5,4
0.3183,5,4
0.3184,5,4
0.3185,5,4
0.3186,5,4
0.3187,5,4
0.3188,5,4
0.3189,5,4
0.319,5,4
0.3191,5,4
0.3192,5,4
0.3193,5,4
0.3194,5,4
0.3195,5,4
0.3196,5,4
0.3197,5,4
0.3198,5,4
0.3199,5,4
0.32,6,4
0.3201,6,4
0.3202,6,4
0.3203,6,4
0.3204,6,4
0.3205,6,4
0.3206,6,4
0.3207,6,4
0.3208,6,4
0.3209,6,4
0.321,6,4
0.3211,6,4
0.3212,6,4
0.3213,6,4
0.3214,6,4
0.3215,6,4
0.3216,6,4
0.3217,6,4
0.3218,6,4
0.3219,6,4
0.322,6,4
0.3221,6,4
0.3222,6,4
0.3223,6,4
0.3224,6,4
0.3225,6,4
0.3226,6,4
0.3227,6,4
0.3228,6,4
0.3229,6,4
0.323,6,4
0.3231,6,4
0.3232,6,4
0.3233,6,4
0.3234,6,4
0.3235,6,4
0.3236,6,4
0.3237,6,4
0.3238,6,4
0.3239,6,4
0.324,6,4
0.3241,6,4
0.3242,6,4
0.3243,6,4
0.3244,6,4
0.3245,6,4
0.3246,6,4
0.3247,6,4
0.3248,6,4
0.3249,6,4
0.325,6,4
0.3251,6,4
0.3252,6,4
0.3253,6,4
0.3254,6,4
0.3255,6,4
0.3256,6,4
0.3257,6,4
0.3258,6,4
0.3259,5,4
0.326,5,4
0.3261,5,4
0.3262,5,4
0.3263,5,4
0.3264,5,4
0.3265,5,4
0.3266,5,4
0.3267,5,4
0.3268,5,4
0.3269,5,4
0.327,5,4
0.3271,5,4
0.3272,5,4
0.3273,5,4
0.3274,5,4
0.3275,5,4
0.3276,5,4
0.3277,5,4
0.3278,5,4
0.3279,5,4
0.328,5,4
0.3281,5,4
0.3282,5,4
0.3283,5,4
0.3284,5,4
0.3285,5,4
0.3286,5,4
0.3287,5,4
0.3288,5,4
0.3289,5,4
0.329,5,4
0.3291,5,4
0.3292,5,4
0.3293,5,4
0.3294,5,4
0.3295,5,4
0.3296,5,4
0.3297,5,4
0.3298,5,4
0.3299,5,4
0.33,5,4
0.3301,5,4
0.3302,5,4
0.3303,5,4
0.3304,5,4
0.3305,6,4
0.3306,6,4
0.3307,6,4
0.3308,6,4
0.3309,6,4
0.331,6,4
0.3311,6,4
0.3312,6,4
0.3313,6,4
0.3314,6,4
0.3315,6,4
0.3316,6,5
0.3317,6,5
0.3318,6,5
0.3319,6,5
0.332,6,5
0.3321,6,5
0.3322,6,5
0.3323,6,5
0.3324,6,5
0.3325,6,5
0.3326,6,5
0.3327,6,5
0.3328,6,5
0.3329,6,5
0.333,6,5
0.3331,6,5
0.3332,6,5
0.3333,6,5
0.3334,6,5
0.3335,6,5
0.3336,6,5
0.3337,6,5
0.3338,6,5
0.3339,6,5
0.334,6,5
0.3341,6,5
0.3342,6,5
0.3343,6,5
0.3344,6,5
0.3345,6,5
0.3346,6,5
0.3347,6,5
0.3348,6,5
0.3349,6,5
0.335,6,5
0.3351,6,5
0.3352,6,5
0.3353,6,5
0.3354,6,5
0.3355,6,5
0.3356,6,5
0.3357,6,5
0.3358,6,5
0.3359,6,5
0.336,6,5
0.3361,6,5
0.3362,6,5
0.3363,5,5
0.3364,5,5
0.3365,5,5
0.3366,5,5
0.3367,5,5
0.3368,5,5
0.3369,5,5
0.337,5,5
0.3371,5,5
0.3372,5,5
0.3373,5,5
0.3374,5,5
0.3375,5,5
0.3376,5,5
0.3377,5,5
0.3378,5,5
0.3379,5,5
0.338,5,5
0.3381,5,5
0.3382,5,5
0.3383,5,5
0.3384,5,5
0.3385,5,5
0.3386,5,5
0.3387,5,5
0.3388,5,5
0.3389,5,5
0.339,5,5
0.3391,5,5
0.3392,5,5
0.3393,5,5
0.3394,5,5
0.3395,5,5
0.3396,5,5
0.3397,5,5
0.3398,5,5
0.3399,5,5
0.34,5,5
0.3401,5,5
0.3402,5,5
0.3403,5,5
0.3404,5,5
0.3405,5,5
0.3406,5,5
0.3407,5,5
0.3408,5,5
0.3409,5,5
0.341,5,5
0.3411,5,5
0.3412,5,5
0.3413,5,5
0.3414,5,5
0.3415,5,5
0.3416,5,5
0.3417,5,5
0.3418,5,5
0.3419,5,5
0.342,5,5
0.3421,5,5
0.3422,5,5
0.3423,5,5
0.3424,5,5
0.3425,5,5
0.3426,5,5
0.3427,5,5
0.3428,5,5
0.3429,5,5
0.343,5,5
0.3431,5,5
0.3432,5,5
0.3433,5,5
0.3434,5,5
0.3435,5,5
0.3436,5,5
0.3437,5,5
0.3438,5,5
0.3439,5,5
0.344,5,5
0.3441,5,5
0.3442,5,5
0.3443,5,5
0.3444,5,5
0.3445,5,5
0.3446,5,5
0.3447,5,5
0.3448,5,5
0.3449,5,5
0.345,5,5
0.3451,5,5
0.3452,5,5
0.3453,5,5
0.3454,5,5
0.3455,5,5
0.3456,5,5
0.3457,5,5
0.3458,5,5
0.3459,5,5
0.346,5,5
0.3461,5,5
0.3462,5,5
0.3463,5,5
0.3464,5,5
0.3465,5,5
0.3466,5,5
0.3467,5,5
0.3468,5,5
0.3469,5,5
0.347,5,5
0.3471,5,5
0.3472,5,5
0.3473,5,5
0.3474,5,5
0.3475,5,5
0.3476,5,5
0.3477,5,5
0.3478,5,5
0.3479,5,5
0.348,5,5
0.3481,5,5
0.3482,5,5
0.3483,5,5
0.3484,5,5
0.3485,5,5
0.3486,5,5
0.3487,5,5
0.3488,5,5
0.3489,5,5
0.349,5,5
0.3491,5,5
0.3492,5,5
0.3493,5,5
0.3494,5,5
0.3495,5,5
0.3496,5,5
0.3497,5,5
0.3498,5,5
0.3499,5,5
0.35,5,5
0.3501,5,5
0.3502,5,5
0.3503,5,5
0.3504,5,5
0.3505,5,5
0.3506,5,5
0.3507,5,5
0.3508,5,5
0.3509,5,5
0.351,5,5
0.3511,5,5
0.3512,5,5
0.3513,6,5
0.3514,6,5
0.3515,6,5
0.3516,6,5
0.3517,6,3
0.3518,6,3
0.3519,6,3
0.352,6,3
0.3521,6,3
0.3522,6,3
0.3523,6,3
0.3524,6,3
0.3525,6,3
0.3526,6,3
0.3527,6,3
0.3528,6,3
0.3529,6,3
0.353,6,3
0.3531,6,3
0.3532,6,3
0.3533,6,3
0.3534,6,3
0.3535,6,3
0.3536,6,3
0.3537,6,3
0.3538,6,3
0.3539,6,3
0.354,6,3
0.3541,6,3
0.3542,6,3
0.3543,6,3
0.3544,6,3
0.3545,6,3
0.3546,6,3
0.3547,6,3
0.3548,6,3
0.3549,6,3
0.355,6,3
0.3551,6,3
0.3552,6,3
0.3553,6,3
0.3554,6,3
0.3555,6,3
0.3556,6,3
0.3557,6,3
0.3558,6,3
0.3559,6,3
0.356,6,3
0.3561,6,3
0.3562,6,3
0.3563,6,3
0.3564,6,3
0.3565,6,3
0.3566,6,3
0.3567,6,3
0.3568,6,3
0.3569,6,3
0.357,6,3
0.3571,5,3
0.3572,5,3
0.3573,5,3
0.3574,5,3
0.3575,5,3
0.3576,5,3
0.3577,5,3
0.3578,5,3
0.3579,5,3
0.358,5,3
0.3581,5,3
0.3582,5,3
0.3583,5,3
0.3584,5,3
0.3585,5,3
0.3586,5,3
0.3587,5,3
0.3588,5,3
0.3589,5,3
0.359,5,3
0.3591,5,3
0.3592,5,3
0.3593,5,3
0.3594,5,3
0.3595,5,3
0.3596,5,3
0.3597,5,3
0.3598,5,3
0.3599,5,3
0.36,5,3
0.3601,5,3
0.3602,5,3
0.3603,5,3
0.3604,5,3
0.3605,5,3
0.3606,5,3
0.3607,5,3
0.3608,5,3
0.3609,5,3
0.361,5,3
0.3611,5,3
0.3612,5,3
0.3613,5,3
0.3614,5,3
0.3615,5,3
0.3616,5,3
0.3617,6,3
0.3618,6,3
0.3619,6,3
0.362,6,3
0.3621,6,3
0.3622,6,3
0.3623,6,3
0.3624,6,3
0.3625,6,3
0.3626,6,3
0.3627,6,3
0.3628,6,3
0.3629,6,3
0.363,6,3
0.3631,6,3
0.3632,6,3
0.3633,6,3
0.3634,6,3
0.3635,6,3
0.3636,6,3
0.3637,6,3
0.3638,6,3
0.3639,6,3
0.364,6,3
0.3641,6,3
0.3642,6,3
0.3643,6,3
0.3644,6,3
0.3645,6,3
0.3646,6,3
0.3647,6,3
0.3648,6,3
0.3649,6,3
0.365,6,3
0.3651,6,3
0.3652,6,3
0.3653,6,3
0.3654,6,3
0.3655,6,3
0.3656,6,3
0.3657,6,3
0.3658,6,3
0.3659,6,3
0.366,6,3
0.3661,6,3
0.3662,6,3
0.3663,6,3
0.3664,6,3
0.3665,6,3
0.3666,6,3
0.3667,6,3
0.3668,6,3
0.3669,6,3
0.367,6,3
0.3671,6,3
0.3672,6,3
0.3673,6,3
0.3674,6,3
0.3675,6,3
0.3676,5,3
0.3677,5,3
0.3678,5,3
0.3679,5,3
0.368,5,3
0.3681,5,3
0.3682,5,3
0.3683,5,3
0.3684,5,3
0.3685,5,3
0.3686,5,3
0.3687,5,3
0.3688,5,3
0.3689,5,3
0.369,5,3
0.3691,5,3
0.3692,5,3
0.3693,5,3
0.3694,5,3
0.3695,5,3
0.3696,5,3
0.3697,5,3
0.3698,5,3
0.3699,5,3
0.37,5,3
0.3701,5,3
0.3702,5,3
0.3703,5,3
0.3704,5,3
0.3705,5,3
0.3706,5,3
0.3707,5,3
0.3708,5,3
0.3709,5,3
0.371,5,3
0.3711,5,3
0.3712,5,3
0.3713,5,3
0.3714,5,3
0.3715,5,3
0.3716,5,3
0.3717,5,3
0.3718,5,3
0.3719,5,3
0.372,5,3
0.3721,5,3
0.3722,5,3
0.3723,5,3
0.3724,5,3
0.3725,4,3
0.3726,4,3
0.3727,4,3
0.3728,4,3
0.3729,4,3
0.373,4,3
0.3731,4,3
0.3732,4,3
0.3733,4,3
0.3734,4,3
0.3735,4,3
0.3736,4,3
0.3737,4,3
0.3738,3,3
0.3739,3,3
0.374,3,3
0.3741,3,3
0.3742,3,3
0.3743,3,3
0.3744,3,3
0.3745,3,3
0.3746,3,3
0.3747,3,3
0.3748,3,3
0.3749,3,3
0.375,3,3
0.3751,3,3
0.3752,3,3
0.3753,3,3
0.3754,3,3
0.3755,3,3
0.3756,3,3
0.3757,3,3
0.3758,3,3
0.3759,3,3
0.376,3,3
0.3761,3,3
0.3762,3,3
0.3763,4,3
0.3764,4,3
0.3765,4,3
0.3766,4,3
0.3767,4,3
0.3768,4,3
0.3769,4,3
0.377,4,3
0.3771,4,3
0.3772,4,3
0.3773,4,3
0.3774,4,3
0.3775,4,3
0.3776,5,3
0.3777,5,3
0.3778,5,3
0.3779,5,3
0.378,5,3
0.3781,5,3
0.3782,5,3
0.3783,5,3
0.3784,5,3
0.3785,5,3
0.3786,5,3
0.3787,5,3
0.3788,5,3
0.3789,5,3
0.379,5,3
0.3791,5,3
0.3792,5,3
0.3793,5,3
0.3794,5,3
0.3795,5,3
0.3796,5,3
0.3797,5,3
0.3798,5,3
0.3799,5,3
0.38,5,3
0.3801,5,3
0.3802,5,3
0.3803,5,3
0.3804,5,3
0.3805,5,3
0.3806,5,3
0.3807,5,3
0.3808,5,3
0.3809,5,3
0.381,5,3
0.3811,5,3
0.3812,5,3
0.3813,5,3
0.3814,5,3
0.3815,5,3
0.3816,5,3
0.3817,5,3
0.3818,5,3
0.3819,5,3
0.382,5,3
0.3821,5,3
0.3822,5,3
0.3823,5,3
0.3824,5,3
0.3825,6,3
0.3826,6,3
0.3827,6,3
0.3828,6,3
0.3829,6,3
0.383,6,3
0.3831,6,3
0.3832,6,3
0.3833,6,3
0.3834,6,3
0.3835,6,3
0.3836,6,3
0.3837,6,3
0.3838,6,3
0.3839,6,3
0.384,6,3
0.3841,6,3
0.3842,6,3
0.3843,6,3
0.3844,6,3
0.3845,6,3
0.3846,6,3
0.3847,6,3
0.3848,6,3
0.3849,6,3
0.385,6,3
0.3851,6,3
0.3852,6,3
0.3853,6,3
0.3854,6,3
0.3855,6,3
0.3856,6,3
0.3857,6,3
0.3858,6,3
0.3859,6,3
0.386,6,3
0.3861,6,3
0.3862,6,3
0.3863,6,3
0.3864,6,3
0.3865,6,3
0.3866,6,3
0.3867,6,3
0.3868,6,3
0.3869,6,3
0.387,6,3
0.3871,6,3
0.3872,6,3
0.3873,6,3
0.3874,6,3
0.3875,6,3
0.3876,6,3
0.3877,6,3
0.3878,6,3
0.3879,6,3
0.388,6,3
0.3881,6,3
0.3882,6,3
0.3883,6,3
0.3884,5,3
0.3885,5,3
0.3886,5,3
0.3887,5,3
0.3888,5,3
0.3889,5,3
0.389,5,3
0.3891,5,3
0.3892,5,3
0.3893,5,3
0.3894,5,3
0.3895,5,3
0.3896,5,3
0.3897,5,3
0.3898,5,3
0.3899,5,3
0.39,5,3
0.3901,5,3
0.3902,5,3
0.3903,5,3
0.3904,5,3
0.3905,5,3
0.3906,5,3
0.3907,5,3
0.3908,5,3
0.3909,5,3
0.391,5,3
0.3911,5,3
0.3912,5,3
0.3913,5,3
0.3914,5,3
0.3915,5,3
0.3916,5,3
0.3917,5,3
0.3918,5,3
0.3919,5,3
0.392,5,3
0.3921,5,3
0.3922,5,3
0.3923,5,3
0.3924,5,3
0.3925,5,3
0.3926,5,3
0.3927,5,3
0.3928,5,3
0.3929,5,3
0.393,6,3
0.3931,6,3
0.3932,6,3
0.3933,6,3
0.3934,6,3
0.3935,6,3
0.3936,6,3
0.3937,6,3
0.3938,6,3
0.3939,6,3
0.394,6,3
0.3941,6,3
0.3942,6,3
0.3943,6,3
0.3944,6,3
0.3945,6,3
0.3946,6,3
0.3947,6,3
0.3948,6,3
0.3949,6,3
0.395,6,3
0.3951,6,3
0.3952,6,3
0.3953,6,3
0.3954,6,3
0.3955,6,3
0.3956,6,3
0.3957,6,3
0.3958,6,3
0.3959,6,3
0.396,6,3
0.3961,6,3
0.3962,6,3
0.3963,6,3
0.3964,6,3
0.3965,6,3
0.3966,6,3
0.3967,6,3
0.3968,6,3
0.3969,6,3
0.397,6,3
0.3971,6,3
0.3972,6,3
0.3973,6,3
0.3974,6,3
0.3975,6,3
0.3976,6,3
0.3977,6,3
0.3978,6,3
0.3979,6,3
0.398,6,3
0.3981,6,3
0.3982,6,3
0.3983,6,3
0.3984,6,5
0.3985,6,5
0.3986,6,5
0.3987,6,5
0.3988,5,5
0.3989,5,5
0.399,5,5
0.3991,5,5
0.3992,5,5
0.3993,5,5
0.3994,5,5
0.3995,5,5
0.3996,5,5
0.3997,5,5
0.3998,5,5
0.3999,5,5
0.4,5,5
0.4001,5,5
0.4002,5,5
0.4003,5,5
0.4004,5,5
0.4005,5,5
0.4006,5,5
0.4007,5,5
0.4008,5,5
0.4009,5,5
0.401,5,5
0.4011,5,5
0.4012,5,5
0.4013,5,5
0.4014,5,5
0.4015,5,5
0.4016,5,5
0.4017,5,5
0.4018,5,5
0.4019,5,5
0.402,5,5
0.4021,5,5
0.4022,5,5
0.4023,5,5
0.4024,5,5
0.4025,5,5
0.4026,5,5
0.4027,5,5
0.4028,5,5
0.4029,5,5
0.403,5,5
0.4031,5,5
0.4032,5,5
0.4033,5,5
0.4034,5,5
0.4035,5,5
0.4036,5,5
0.4037,5,5
0.4038,5,5
0.4039,5,5
0.404,5,5
0.4041,5,5
0.4042,5,5
0.4043,5,5
0.4044,5,5
0.4045,5,5
0.4046,5,5
0.4047,5,5
0.4048,5,5
0.4049,5,5
0.405,5,5
0.4051,5,5
0.4052,5,5
0.4053,5,5
0.4054,5,5
0.4055,5,5
0.4056,5,5
0.4057,5,5
0.4058,5,5
0.4059,5,5
0.406,5,5
0.4061,5,5
0.4062,5,5
0.4063,5,5
0.4064,5,5
0.4065,5,5
0.4066,5,5
0.4067,5,5
0.4068,5,5
0.4069,5,5
0.407,5,5
0.4071,5,5
0.4072,5,5
0.4073,5,5
0.4074,5,5
0.4075,5,5
0.4076,5,5
0.4077,5,5
0.4078,5,5
0.4079,5,5
0.408,5,5
0.4081,5,5
0.4082,5,5
0.4083,5,5
0.4084,5,5
0.4085,5,5
0.4086,5,5
0.4087,5,5
0.4088,5,5
0.4089,5,5
0.409,5,5
0.4091,5,5
0.4092,5,5
0.4093,5,5
0.4094,5,5
0.4095,5,5
0.4096,5,5
0.4097,5,5
0.4098,5,5
0.4099,5,5
0.41,5,5
0.4101,5,5
0.4102,5,5
0.4103,5,5
0.4104,5,5
0.4105,5,5
0.4106,5,5
0.4107,5,5
0.4108,5,5
0.4109,5,5
0.411,5,5
0.4111,5,5
0.4112,5,5
0.4113,5,5
0.4114,5,5
0.4115,5,5
0.4116,5,5
0.4117,5,5
0.4118,5,5
0.4119,5,5
0.412,5,5
0.4121,5,5
0.4122,5,5
0.4123,5,5
0.4124,5,5
0.4125,5,5
0.4126,5,5
0.4127,5,5
0.4128,5,5
0.4129,5,5
0.413,5,5
0.4131,5,5
0.4132,5,5
0.4133,5,5
0.4134,5,5
0.4135,5,5
0.4136,5,5
0.4137,5,5
0.4138,6,5
0.4139,6,5
0.414,6,5
0.4141,6,5
0.4142,6,5
0.4143,6,5
0.4144,6,5
0.4145,6,5
0.4146,6,5
0.4147,6,5
0.4148,6,5
0.4149,6,5
0.415,6,5
0.4151,6,5
0.4152,6,5
0.4153,6,5
0.4154,6,5
0.4155,6,5
0.4156,6,5
0.4157,6,5
0.4158,6,5
0.4159,6,5
0.416,6,5
0.4161,6,5
0.4162,6,5
0.4163,6,5
0.4164,6,5
0.4165,6,5
0.4166,6,5
0.4167,6,5
0.4168,6,5
0.4169,6,5
0.417,6,5
0.4171,6,5
0.4172,6,5
0.4173,6,5
0.4174,6,5
0.4175,6,5
0.4176,6,5
0.4177,6,5
0.4178,6,5
0.4179,6,5
0.418,6,5
0.4181,6,5
0.4182,6,5
0.4183,6,5
0.4184,6,5
0.4185,6,4
0.4186,6,4
0.4187,6,4
0.4188,6,4
0.4189,6,4
0.419,6,4
0.4191,6,4
0.4192,6,4
0.4193,6,4
0.4194,6,4
0.4195,6,4
0.4196,5,4
0.4197,5,4
0.4198,5,4
0.4199,5,4
0.42,5,4
0.4201,5,4
0.4202,5,4
0.4203,5,4
0.4204,5,4
0.4205,5,4
0.4206,5,4
0.4207,5,4
0.4208,5,4
0.4209,5,4
0.421,5,4
0.4211,5,4
0.4212,5,4
0.4213,5,4
0.4214,5,4
0.4215,5,4
0.4216,5,4
0.4217,5,4
0.4218,5,4
0.4219,5,4
0.422,5,4
0.4221,5,4
0.4222,5,4
0.4223,5,4
0.4224,5,4
0.4225,5,4
0.4226,5,4
0.4227,5,4
0.4228,5,4
0.4229,5,4
0.423,5,4
0.4231,5,4
0.4232,5,4
0.4233,5,4
0.4234,5,4
0.4235,5,4
0.4236,5,4
0.4237,5,4
0.4238,5,4
0.4239,5,4
0.424,5,4
0.4241,5,4
0.4242,6,4
0.4243,6,4
0.4244,6,4
0.4245,6,4
0.4246,6,4
0.4247,6,4
0.4248,6,4
0.4249,6,4
0.425,6,4
0.4251,6,4
0.4252,6,4
0.4253,6,4
0.4254,6,4
0.4255,6,4
0.4256,6,4
0.4257,6,4
0.4258,6,4
0.4259,6,4
0.426,6,4
0.4261,6,4
0.4262,6,4
0.4263,6,4
0.4264,6,4
0.4265,6,4
0.4266,6,4
0.4267,6,4
0.4268,6,4
0.4269,6,4
0.427,6,4
0.4271,6,4
0.4272,6,4
0.4273,6,4
0.4274,6,4
0.4275,6,4
0.4276,6,4
0.4277,6,4
0.4278,6,4
0.4279,6,4
0.428,6,4
0.4281,6,4
0.4282,6,4
0.4283,6,4
0.4284,6,4
0.4285,6,4
0.4286,6,4
0.4287,6,4
0.4288,6,4
0.4289,6,4
0.429,6,4
0.4291,6,4
0.4292,6,4
0.4293,6,4
0.4294,6,4
0.4295,6,4
0.4296,6,4
0.4297,6,4
0.4298,6,4
0.4299,6,4
0.43,6,4
0.4301,5,4
0.4302,5,4
0.4303,5,4
0.4304,5,4
0.4305,5,4
0.4306,5,4
0.4307,5,4
0.4308,5,4
0.4309,5,4
0.431,5,4
0.4311,5,4
0.4312,5,4
0.4313,5,4
0.4314,5,4
0.4315,5,4
0.4316,5,4
0.4317,5,4
0.4318,5,4
0.4319,5,4
0.432,5,4
0.4321,5,4
0.4322,5,4
0.4323,5,4
0.4324,5,4
0.4325,5,4
0.4326,5,4
0.4327,5,4
0.4328,5,4
0.4329,5,4
0.433,5,4
0.4331,5,4
0.4332,5,4
0.4333,5,4
0.4334,5,4
0.4335,5,4
0.4336,5,4
0.4337,5,4
0.4338,5,4
0.4339,5,4
0.434,5,4
0.4341,5,4
0.4342,5,4
0.4343,5,4
0.4344,5,4
0.4345,5,4
0.4346,5,4
0.4347,5,4
0.4348,5,4
0.4349,5,4
0.435,4,4
0.4351,4,4
0.4352,4,4
0.4353,4,4
0.4354,4,4
0.4355,4,4
0.4356,4,4
0.4357,4,4
0.4358,4,4
0.4359,4,4
0.436,4,4
0.4361,4,4
0.4362,4,4
0.4363,4,4
0.4364,4,4
0.4365,4,4
0.4366,4,4
0.4367,4,4
0.4368,4,4
0.4369,4,4
0.437,4,4
0.4371,4,4
0.4372,4,4
0.4373,4,4
0.4374,4,4
0.4375,4,4
0.4376,4,4
0.4377,4,4
0.4378,4,4
0.4379,4,4
0.438,4,4
0.4381,4,4
0.4382,4,4
0.4383,4,4
0.4384,4,4
0.4385,4,4
0.4386,4,4
0.4387,4,4
0.4388,4,4
0.4389,4,4
0.439,4,4
0.4391,4,4
0.4392,4,4
0.4393,4,4
0.4394,4,4
0.4395,4,4
0.4396,4,4
0.4397,4,4
0.4398,4,4
0.4399,4,4
0.44,4,4
0.4401,5,4
0.4402,5,4
0.4403,5,4
0.4404,5,4
0.4405,5,4
0.4406,5,4
0.4407,5,4
0.4408,5,4
0.4409,5,4
0.441,5,4
0.4411,5,4
0.4412,5,4
0.4413,5,4
0.4414,5,4
0.4415,5,4
0.4416,5,4
0.4417,5,4
0.4418,5,4
0.4419,5,4
0.442,5,4
0.4421,5,4
0.4422,5,4
0.4423,5,4
0.4424,5,4
0.4425,5,4
0.4426,5,4
0.4427,5,4
0.4428,5,4
0.4429,5,4
0.443,5,4
0.4431,5,4
0.4432,5,4
0.4433,5,4
0.4434,5,4
0.4435,5,4
0.4436,5,4
0.4437,5,4
0.4438,5,4
0.4439,5,4
0.444,5,4
0.4441,5,4
0.4442,5,4
0.4443,5,4
0.4444,5,4
0.4445,5,4
0.4446,5,4
0.4447,5,4
0.4448,5,4
0.4449,5,4
0.445,6,4
0.4451,6,4
0.4452,6,4
0.4453,6,4
0.4454,6,4
0.4455,6,4
0.4456,6,4
0.4457,6,4
0.4458,6,4
0.4459,6,4
0.446,6,4
0.4461,6,4
0.4462,6,4
0.4463,6,4
0.4464,6,4
0.4465,6,4
0.4466,6,4
0.4467,6,4
0.4468,6,4
0.4469,6,4
0.447,6,4
0.4471,6,4
0.4472,6,4
0.4473,6,4
0.4474,6,4
0.4475,6,4
0.4476,6,4
0.4477,6,4
0.4478,6,4
0.4479,6,4
0.448,6,4
0.4481,6,4
0.4482,6,4
0.4483,6,4
0.4484,6,4
0.4485,6,4
0.4486,6,4
0.4487,6,4
0.4488,6,4
0.4489,6,4
0.449,6,4
0.4491,6,4
0.4492,6,4
0.4493,6,4
0.4494,6,4
0.4495,6,4
0.4496,6,4
0.4497,6,4
0.4498,6,4
0.4499,6,4
0.45,6,4
0.4501,6,4
0.4502,6,4
0.4503,6,4
0.4504,6,4
0.4505,6,4
0.4506,6,4
0.4507,6,4
0.4508,6,4
0.4509,5,4
0.451,5,4
0.4511,5,4
0.4512,5,4
0.4513,5,4
0.4514,5,4
0.4515,5,4
0.4516,5,4
0.4517,5,4
0.4518,5,4
0.4519,5,4
0.452,5,4
0.4521,5,4
0.4522,5,4
0.4523,5,4
0.4524,5,4
0.4525,5,4
0.4526,5,4
0.4527,5,4
0.4528,5,4
0.4529,5,4
0.453,5,4
0.4531,5,4
0.4532,5,4
0.4533,5,4
0.4534,5,4
0.4535,5,4
0.4536,5,4
0.4537,5,4
0.4538,5,4
0.4539,5,4
0.454,5,4
0.4541,5,4
0.4542,5,4
0.4543,5,4
0.4544,5,4
0.4545,5,4
0.4546,5,4
0.4547,5,4
0.4548,5,4
0.4549,5,4
0.455,5,4
0.4551,5,4
0.4552,5,4
0.4553,5,4
0.4554,5,4
0.4555,6,4
0.4556,6,4
0.4557,6,4
0.4558,6,4
0.4559,6,4
0.456,6,4
0.4561,6,4
0.4562,6,4
0.4563,6,4
0.4564,6,4
0.4565,6,4
0.4566,6,5
0.4567,6,5
0.4568,6,5
0.4569,6,5
0.457,6,5
0.4571,6,5
0.4572,6,5
0.4573,6,5
0.4574,6,5
0.4575,6,5
0.4576,6,5
0.4577,6,5
0.4578,6,5
0.4579,6,5
0.458,6,5
0.4581,6,5
0.4582,6,5
0.4583,6,5
0.4584,6,5
0.4585,6,5
0.4586,6,5
0.4587,6,5
0.4588,6,5
0.4589,6,5
0.459,6,5
0.4591,6,5
0.4592,6,5
0.4593,6,5
0.4594,6,5
0.4595,6,5
0.4596,6,5
0.4597,6,5
0.4598,6,5
0.4599,6,5
0.46,6,5
0.4601,6,5
0.4602,6,5
0.4603,6,5
0.4604,6,5
0.4605,6,5
0.4606,6,5
0.4607,6,5
0.4608,6,5
0.4609,6,5
0.461,6,5
0.4611,6,5
0.4612,6,5
0.4613,5,5
0.4614,5,5
0.4615,5,5
0.4616,5,5
0.4617,5,5
0.4618,5,5
0.4619,5,5
0.462,5,5
0.4621,5,5
0.4622,5,5
0.4623,5,5
0.4624,5,5
0.4625,5,5
0.4626,5,5
0.4627,5,5
0.4628,5,5
0.4629,5,5
0.463,5,5
0.4631,5,5
0.4632,5,5
0.4633,5,1
0.4634,5,1
0.4635,5,1
0.4636,5,1
0.4637,5,1
0.4638,5,1
0.4639,5,1
0.464,5,1
0.4641,5,1
0.4642,5,1
0.4643,5,1
0.4644,5,1
0.4645,5,1
0.4646,5,1
0.4647,5,1
0.4648,5,1
0.4649,5,1
0.465,5,1
0.4651,5,1
0.4652,5,1
0.4653,5,1
0.4654,5,1
0.4655,5,1
0.4656,5,1
0.4657,5,1
0.4658,5,1
0.4659,5,1
0.466,5,1
0.4661,5,1
0.4662,5,1
0.4663,5,1
0.4664,5,1
0.4665,5,1
0.4666,5,1
0.4667,5,1
0.4668,5,1
0.4669,5,1
0.467,5,1
0.4671,5,1
0.4672,5,1
0.4673,5,1
0.4674,5,1
0.4675,5,1
0.4676,5,1
0.4677,5,1
0.4678,5,1
0.4679,5,1
0.468,5,1
0.4681,5,1
0.4682,5,1
0.4683,5,1
0.4684,5,1
0.4685,5,1
0.4686,5,1
0.4687,5,1
0.4688,5,1
0.4689,5,1
0.469,5,1
0.4691,5,1
0.4692,5,1
0.4693,5,1
0.4694,5,1
0.4695,5,1
0.4696,5,1
0.4697,5,1
0.4698,5,1
0.4699,5,1
0.47,5,1
0.4701,5,1
0.4702,5,1
0.4703,5,1
0.4704,5,1
0.4705,5,1
0.4706,5,1
0.4707,5,1
0.4708,5,1
0.4709,5,1
0.471,5,1
0.4711,5,1
0.4712,5,1
0.4713,5,1
0.4714,5,1
0.4715,5,1
0.4716,5,1
0.4717,5,1
0.4718,5,1
0.4719,5,1
0.472,5,1
0.4721,5,1
0.4722,5,1
0.4723,5,1
0.4724,5,1
0.4725,5,1
0.4726,5,1
0.4727,5,1
0.4728,5,1
0.4729,5,1
0.473,5,1
0.4731,5,1
0.4732,5,1
0.4733,5,1
0.4734,5,1
0.4735,5,1
0.4736,5,1
0.4737,5,1
0.4738,5,1
0.4739,5,1
0.474,5,1
0.4741,5,1
0.4742,5,1
0.4743,5,1
0.4744,5,1
0.4745,5,1
0.4746,5,1
0.4747,5,1
0.4748,5,1
0.4749,5,1
0.475,5,1
0.4751,5,1
0.4752,5,1
0.4753,5,1
0.4754,5,1
0.4755,5,1
0.4756,5,1
0.4757,5,1
0.4758,5,1
0.4759,5,1
0.476,5,1
0.4761,5,1
0.4762,5,1
0.4763,6,1
0.4764,6,1
0.4765,6,1
0.4766,6,1
0.4767,6,1
0.4768,6,1
0.4769,6,1
0.477,6,1
0.4771,6,1
0.4772,6,1
0.4773,6,1
0.4774,6,1
0.4775,6,1
0.4776,6,1
0.4777,6,1
0.4778,6,1
0.4779,6,1
0.478,6,1
0.4781,6,1
0.4782,6,1
0.4783,6,1
0.4784,6,1
0.4785,6,1
0.4786,6,1
0.4787,6,1
0.4788,6,1
0.4789,6,1
0.479,6,1
0.4791,6,1
0.4792,6,1
0.4793,6,1
0.4794,6,1
0.4795,6,1
0.4796,6,1
0.4797,6,1
0.4798,6,1
0.4799,6,1
0.48,6,1
0.4801,6,1
0.4802,6,1
0.4803,6,1
0.4804,6,1
0.4805,6,1
0.4806,6,1
0.4807,6,1
0.4808,6,1
0.4809,6,1
0.481,6,1
0.4811,6,1
0.4812,6,1
0.4813,6,1
0.4814,6,1
0.4815,6,1
0.4816,6,1
0.4817,6,1
0.4818,6,1
0.4819,6,1
0.482,6,1
0.4821,5,1
0.4822,5,1
0.4823,5,1
0.4824,5,1
0.4825,5,1
0.4826,5,1
0.4827,5,1
0.4828,5,1
0.4829,5,1
0.483,5,1
0.4831,5,1
0.4832,5,1
0.4833,5,1
0.4834,5,1
0.4835,5,1
0.4836,5,1
0.4837,5,1
0.4838,5,1
0.4839,5,1
0.484,5,1
0.4841,5,1
0.4842,5,1
0.4843,5,1
0.4844,5,1
0.4845,5,1
0.4846,5,1
0.4847,5,1
0.4848,5,1
0.4849,5,1
0.485,5,1
0.4851,5,1
0.4852,5,1
0.4853,5,1
0.4854,5,1
0.4855,5,1
0.4856,5,1
0.4857,5,1
0.4858,5,1
0.4859,5,1
0.486,5,1
0.4861,5,1
0.4862,5,1
0.4863,5,1
0.4864,5,1
0.4865,5,1
0.4866,5,1
0.4867,6,1
0.4868,6,1
0.4869,6,1
0.487,6,1
0.4871,6,1
0.4872,6,1
0.4873,6,1
0.4874,6,1
0.4875,6,1
0.4876,6,1
0.4877,6,1
0.4878,6,1
0.4879,6,1
0.488,6,1
0.4881,6,1
0.4882,6,1
0.4883,6,1
0.4884,6,1
0.4885,6,1
0.4886,6,1
0.4887,6,1
0.4888,6,1
0.4889,6,1
0.489,6,1
0.4891,6,1
0.4892,6,1
0.4893,6,1
0.4894,6,1
0.4895,6,1
0.4896,6,1
0.4897,6,1
0.4898,6,1
0.4899,6,1
0.49,6,1
0.4901,6,1
0.4902,6,1
0.4903,6,1
0.4904,6,1
0.4905,6,1
0.4906,6,1
0.4907,6,1
0.4908,6,1
0.4909,6,1
0.491,6,1
0.4911,6,1
0.4912,6,1
0.4913,6,1
0.4914,6,1
0.4915,6,1
0.4916,6,1
0.4917,6,1
0.4918,6,1
0.4919,6,1
0.492,6,1
0.4921,6,1
0.4922,6,1
0.4923,6,1
0.4924,6,1
0.4925,6,1
0.4926,5,1
0.4927,5,1
0.4928,5,1
0.4929,5,1
0.493,5,1
0.4931,5,1
0.4932,5,1
0.4933,5,1
0.4934,5,1
0.4935,5,1
0.4936,5,1
0.4937,5,1
0.4938,5,1
0.4939,5,1
0.494,5,1
0.4941,5,1
0.4942,5,1
0.4943,5,1
0.4944,5,1
0.4945,5,1
0.4946,5,1
0.4947,5,1
0.4948,5,1
0.4949,5,1
0.495,5,1
0.4951,5,1
0.4952,5,1
0.4953,5,1
0.4954,5,1
0.4955,5,1
0.4956,5,1
0.4957,5,1
0.4958,5,1
0.4959,5,1
0.496,5,1
0.4961,5,1
0.4962,5,1
0.4963,5,1
0.4964,5,1
0.4965,5,1
0.4966,5,1
0.4967,5,1
0.4968,5,1
0.4969,5,1
0.497,5,1
0.4971,5,1
0.4972,5,1
0.4973,5,1
0.4974,5,1
0.4975,4,1
0.4976,4,1
0.4977,4,1
0.4978,4,1
0.4979,4,1
0.498,4,1
0.4981,4,1
0.4982,4,1
0.4983,4,1
0.4984,4,1
0.4985,4,1
0.4986,4,1
0.4987,4,1
0.4988,3,1
0.4989,3,1
0.499,3,1
0.4991,3,1
0.4992,3,1
0.4993,3,1
0.4994,2,1
0.4995,2,1
0.4996,2,1
0.4997,1,1
0.4998,1,1
0.4999,1,1
0.5,1,1
0.5001,1,1
0.5002,1,1
0.5003,1,1
0.5004,2,1
0.5005,2,1
0.5006,2,1
0.5007,3,1
0.5008,3,1
0.5009,3,1
0.501,3,1
0.5011,3,1
0.5012,3,1
0.5013,4,1
0.5014,4,1
0.5015,4,1
0.5016,4,1
0.5017,4,1
0.5018,4,1
0.5019,4,1
0.502,4,1
0.5021,4,1
0.5022,4,1
0.5023,4,1
0.5024,4,1
0.5025,4,1
0.5026,5,1
0.5027,5,1
0.5028,5,1
0.5029,5,1
0.503,5,1
0.5031,5,1
0.5032,5,1
0.5033,5,1
0.5034,5,1
0.5035,5,1
0.5036,5,1
0.5037,5,1
0.5038,5,1
0.5039,5,1
0.504,5,1
0.5041,5,1
0.5042,5,1
0.5043,5,1
0.5044,5,1
0.5045,5,1
0.5046,5,1
0.5047,5,1
0.5048,5,1
0.5049,5,1
0.505,5,1
0.5051,5,1
0.5052,5,1
0.5053,5,1
0.5054,5,1
0.5055,5,1
0.5056,5,1
0.5057,5,1
0.5058,5,1
0.5059,5,1
0.506,5,1
0.5061,5,1
0.5062,5,1
0.5063,5,1
0.5064,5,1
0.5065,5,1
0.5066,5,1
0.5067,5,1
0.5068,5,1
0.5069,5,1
0.507,5,1
0.5071,5,1
0.5072,5,1
0.5073,5,1
0.5074,5,1
0.5075,6,1
0.5076,6,1
0.5077,6,1
0.5078,6,1
0.5079,6,1
0.508,6,1
0.5081,6,1
0.5082,6,1
0.5083,6,1
0.5084,6,1
0.5085,6,1
0.5086,6,1
0.5087,6,1
0.5088,6,1
0.5089,6,1
0.509,6,1
0.5091,6,1
0.5092,6,1
0.5093,6,1
0.5094,6,1
0.5095,6,1
0.5096,6,1
0.5097,6,1
0.5098,6,1
0.5099,6,1
0.51,6,1
0.5101,6,1
0.5102,6,1
0.5103,6,1
0.5104,6,1
0.5105,6,1
0.5106,6,1
0.5107,6,1
0.5108,6,1
0.5109,6,1
0.511,6,1
0.5111,6,1
0.5112,6,1
0.5113,6,1
0.5114,6,1
0.5115,6,1
0.5116,6,1
0.5117,6,1
0.5118,6,1
0.5119,6,1
0.512,6,1
0.5121,6,1
0.5122,6,1
0.5123,6,1
0.5124,6,1
0.5125,6,1
0.5126,6,1
0.5127,6,1
0.5128,6,1
0.5129,6,1
0.513,6,1
0.5131,6,1
0.5132,6,1
0.5133,6,1
0.5134,5,1
0.5135,5,1
0.5136,5,1
0.5137,5,1
0.5138,5,1
0.5139,5,1
0.514,5,1
0.5141,5,1
0.5142,5,1
0.5143,5,1
0.5144,5,1
0.5145,5,1
0.5146,5,1
0.5147,5,1
0.5148,5,1
0.5149,5,1
0.515,5,1
0.5151,5,1
0.5152,5,1
0.5153,5,1
0.5154,5,1
0.5155,5,1
0.5156,5,1
0.5157,5,1
0.5158,5,1
0.5159,5,1
0.516,5,1
0.5161,5,1
0.5162,5,1
0.5163,5,1
0.5164,5,1
0.5165,5,1
0.5166,5,1
0.5167,5,1
0.5168,5,1
0.5169,5,1
0.517,5,1
0.5171,5,1
0.5172,5,1
0.5173,5,1
0.5174,5,1
0.5175,5,1
0.5176,5,1
0.5177,5,1
0.5178,5,1
0.5179,5,1
0.518,6,1
0.5181,6,1
0.5182,6,1
0.5183,6,1
0.5184,6,1
0.5185,6,1
0.5186,6,1
0.5187,6,1
0.5188,6,1
0.5189,6,1
0.519,6,1
0.5191,6,1
0.5192,6,1
0.5193,6,1
0.5194,6,1
0.5195,6,1
0.5196,6,1
0.5197,6,1
0.5198,6,1
0.5199,6,1
0.52,6,1
0.5201,6,1
0.5202,6,1
0.5203,6,1
0.5204,6,1
0.5205,6,1
0.5206,6,1
0.5207,6,1
0.5208,6,1
0.5209,6,1
0.521,6,1
0.5211,6,1
0.5212,6,1
0.5213,6,1
0.5214,6,1
0.5215,6,1
0.5216,6,1
0.5217,6,1
0.5218,6,1
0.5219,6,1
0.522,6,1
0.5221,6,1
0.5222,6,1
0.5223,6,1
0.5224,6,1
0.5225,6,1
0.5226,6,1
0.5227,6,1
0.5228,6,1
0.5229,6,1
0.523,6,1
0.5231,6,1
0.5232,6,1
0.5233,6,1
0.5234,6,1
0.5235,6,1
0.5236,6,1
0.5237,6,1
0.5238,5,1
0.5239,5,1
0.524,5,1
0.5241,5,1
0.5242,5,1
0.5243,5,1
0.5244,5,1
0.5245,5,1
0.5246,5,1
0.5247,5,1
0.5248,5,1
0.5249,5,1
0.525,5,1
0.5251,5,1
0.5252,5,1
0.5253,5,1
0.5254,5,1
0.5255,5,1
0.5256,5,1
0.5257,5,1
0.5258,5,1
0.5259,5,1
0.526,5,1
0.5261,5,1
0.5262,5,1
0.5263,5,1
0.5264,5,1
0.5265,5,1
0.5266,5,1
0.5267,5,1
0.5268,5,1
0.5269,5,1
0.527,5,1
0.5271,5,1
0.5272,5,1
0.5273,5,1
0.5274,5,1
0.5275,5,1
0.5276,5,1
0.5277,5,1
0.5278,5,1
0.5279,5,1
0.528,5,1
0.5281,5,1
0.5282,5,1
0.5283,5,1
0.5284,5,1
0.5285,5,1
0.5286,5,1
0.5287,5,1
0.5288,5,1
0.5289,5,1
0.529,5,1
0.5291,5,1
0.5292,5,1
0.5293,5,1
0.5294,5,1
0.5295,5,1
0.5296,5,1
0.5297,5,1
0.5298,5,1
0.5299,5,1
0.53,5,1
0.5301,5,1
0.5302,5,1
0.5303,5,1
0.5304,5,1
0.5305,5,1
0.5306,5,1
0.5307,5,1
0.5308,5,1
0.5309,5,1
0.531,5,1
0.5311,5,1
0.5312,5,1
0.5313,5,1
0.5314,5,1
0.5315,5,1
0.5316,5,1
0.5317,5,1
0.5318,5,1
0.5319,5,1
0.532,5,1
0.5321,5,1
0.5322,5,1
0.5323,5,1
0.5324,5,1
0.5325,5,1
0.5326,5,1
0.5327,5,1
0.5328,5,1
0.5329,5,1
0.533,5,1
0.5331,5,1
0.5332,5,1
0.5333,5,1
0.5334,5,1
0.5335,5,1
0.5336,5,1
0.5337,5,1
0.5338,5,1
0.5339,5,1
0.534,5,1
0.5341,5,1
0.5342,5,1
0.5343,5,1
0.5344,5,1
0.5345,5,1
0.5346,5,1
0.5347,5,1
0.5348,5,1
0.5349,5,1
0.535,5,1
0.5351,5,1
0.5352,5,1
0.5353,5,1
0.5354,5,1
0.5355,5,1
0.5356,5,1
0.5357,5,1
0.5358,5,1
0.5359,5,1
0.536,5,1
0.5361,5,1
0.5362,5,1
0.5363,5,1
0.5364,5,1
0.5365,5,1
0.5366,5,1
0.5367,5,1
0.5368,5,5
0.5369,5,5
0.537,5,5
0.5371,5,5
0.5372,5,5
0.5373,5,5
0.5374,5,5
0.5375,5,5
0.5376,5,5
0.5377,5,5
0.5378,5,5
0.5379,5,5
0.538,5,5
0.5381,5,5
0.5382,5,5
0.5383,5,5
0.5384,5,5
0.5385,5,5
0.5386,5,5
0.5387,5,5
0.5388,6,5
0.5389,6,5
0.539,6,5
0.5391,6,5
0.5392,6,5
0.5393,6,5
0.5394,6,5
0.5395,6,5
0.5396,6,5
0.5397,6,5
0.5398,6,5
0.5399,6,5
0.54,6,5
0.5401,6,5
0.5402,6,5
0.5403,6,5
0.5404,6,5
0.5405,6,5
0.5406,6,5
0.5407,6,5
0.5408,6,5
0.5409,6,5
0.541,6,5
0.5411,6,5
0.5412,6,5
0.5413,6,5
0.5414,6,5
0.5415,6,5
0.5416,6,5
0.5417,6,5
0.5418,6,5
0.5419,6,5
0.542,6,5
0.5421,6,5
0.5422,6,5
0.5423,6,5
0.5424,6,5
0.5425,6,5
0.5426,6,5
0.5427,6,5
0.5428,6,5
0.5429,6,5
0.543,6,5
0.5431,6,5
0.5432,6,5
0.5433,6,5
0.5434,6,5
0.5435,6,4
0.5436,6,4
0.5437,6,4
0.5438,6,4
0.5439,6,4
0.544,6,4
0.5441,6,4
0.5442,6,4
0.5443,6,4
0.5444,6,4
0.5445,6,4
0.5446,5,4
0.5447,5,4
0.5448,5,4
0.5449,5,4
0.545,5,4
0.5451,5,4
0.5452,5,4
0.5453,5,4
0.5454,5,4
0.5455,5,4
0.5456,5,4
0.5457,5,4
0.5458,5,4
0.5459,5,4
0.546,5,4
0.5461,5,4
0.5462,5,4
0.5463,5,4
0.5464,5,4
0.5465,5,4
0.5466,5,4
0.5467,5,4
0.5468,5,4
0.5469,5,4
0.547,5,4
0.5471,5,4
0.5472,5,4
0.5473,5,4
0.5474,5,4
0.5475,5,4
0.5476,5,4
0.5477,5,4
0.5478,5,4
0.5479,5,4
0.548,5,4
0.5481,5,4
0.5482,5,4
0.5483,5,4
0.5484,5,4
0.5485,5,4
0.5486,5,4
0.5487,5,4
0.5488,5,4
0.5489,5,4
0.549,5,4
0.5491,5,4
0.5492,6,4
0.5493,6,4
0.5494,6,4
0.5495,6,4
0.5496,6,4
0.5497,6,4
0.5498,6,4
0.5499,6,4
0.55,6,4
0.5501,6,4
0.5502,6,4
0.5503,6,4
0.5504,6,4
0.5505,6,4
0.5506,6,4
0.5507,6,4
0.5508,6,4
0.5509,6,4
0.551,6,4
0.5511,6,4
0.5512,6,4
0.5513,6,4
0.5514,6,4
0.5515,6,4
0.5516,6,4
0.5517,6,4
0.5518,6,4
0.5519,6,4
0.552,6,4
0.5521,6,4
0.5522,6,4
0.5523,6,4
0.5524,6,4
0.5525,6,4
0.5526,6,4
0.5527,6,4
0.5528,6,4
0.5529,6,4
0.553,6,4
0.5531,6,4
0.5532,6,4
0.5533,6,4
0.5534,6,4
0.5535,6,4
0.5536,6,4
0.5537,6,4
0.5538,6,4
0.5539,6,4
0.554,6,4
0.5541,6,4
0.5542,6,4
0.5543,6,4
0.5544,6,4
0.5545,6,4
0.5546,6,4
0.5547,6,4
0.5548,6,4
0.5549,6,4
0.555,6,4
0.5551,5,4
0.5552,5,4
0.5553,5,4
0.5554,5,4
0.5555,5,4
0.5556,5,4
0.5557,5,4
0.5558,5,4
0.5559,5,4
0.556,5,4
0.5561,5,4
0.5562,5,4
0.5563,5,4
0.5564,5,4
0.5565,5,4
0.5566,5,4
0.5567,5,4
0.5568,5,4
0.5569,5,4
0.557,5,4
0.5571,5,4
0.5572,5,4
0.5573,5,4
0.5574,5,4
0.5575,5,4
0.5576,5,4
0.5577,5,4
0.5578,5,4
0.5579,5,4
0.558,5,4
0.5581,5,4
0.5582,5,4
0.5583,5,4
0.5584,5,4
0.5585,5,4
0.5586,5,4
0.5587,5,4
0.5588,5,4
0.5589,5,4
0.559,5,4
0.5591,5,4
0.5592,5,4
0.5593,5,4
0.5594,5,4
0.5595,5,4
0.5596,5,4
0.5597,5,4
0.5598,5,4
0.5599,5,4
0.56,4,4
0.5601,4,4
0.5602,4,4
0.5603,4,4
0.5604,4,4
0.5605,4,4
0.5606,4,4
0.5607,4,4
0.5608,4,4
0.5609,4,4
0.561,4,4
0.5611,4,4
0.5612,4,4
0.5613,4,4
0.5614,4,4
0.5615,4,4
0.5616,4,4
0.5617,4,4
0.5618,4,4
0.5619,4,4
0.562,4,4
0.5621,4,4
0.5622,4,4
0.5623,4,4
0.5624,4,4
0.5625,4,4
0.5626,4,4
0.5627,4,4
0.5628,4,4
0.5629,4,4
0.563,4,4
0.5631,4,4
0.5632,4,4
0.5633,4,4
0.5634,4,4
0.5635,4,4
0.5636,4,4
0.5637,4,4
0.5638,4,4
0.5639,4,4
0.564,4,4
0.5641,4,4
0.5642,4,4
0.5643,4,4
0.5644,4,4
0.5645,4,4
0.5646,4,4
0.5647,4,4
0.5648,4,4
0.5649,4,4
0.565,4,4
0.5651,5,4
0.5652,5,4
0.5653,5,4
0.5654,5,4
0.5655,5,4
0.5656,5,4
0.5657,5,4
0.5658,5,4
0.5659,5,4
0.566,5,4
0.5661,5,4
0.5662,5,4
0.5663,5,4
0.5664,5,4
0.5665,5,4
0.5666,5,4
0.5667,5,4
0.5668,5,4
0.5669,5,4
0.567,5,4
0.5671,5,4
0.5672,5,4
0.5673,5,4
0.5674,5,4
0.5675,5,4
0.5676,5,4
0.5677,5,4
0.5678,5,4
0.5679,5,4
0.568,5,4
0.5681,5,4
0.5682,5,4
0.5683,5,4
0.5684,5,4
0.5685,5,4
0.5686,5,4
0.5687,5,4
0.5688,5,4
0.5689,5,4
0.569,5,4
0.5691,5,4
0.5692,5,4
0.5693,5,4
0.5694,5,4
0.5695,5,4
0.5696,5,4
0.5697,5,4
0.5698,5,4
0.5699,5,4
0.57,5,4
0.5701,6,4
0.5702,6,4
0.5703,6,4
0.5704,6,4
0.5705,6,4
0.5706,6,4
0.5707,6,4
0.5708,6,4
0.5709,6,4
0.571,6,4
0.5711,6,4
0.5712,6,4
0.5713,6,4
0.5714,6,4
0.5715,6,4
0.5716,6,4
0.5717,6,4
0.5718,6,4
0.5719,6,4
0.572,6,4
0.5721,6,4
0.5722,6,4
0.5723,6,4
0.5724,6,4
0.5725,6,4
0.5726,6,4
0.5727,6,4
0.5728,6,4
0.5729,6,4
0.573,6,4
0.5731,6,4
0.5732,6,4
0.5733,6,4
0.5734,6,4
0.5735,6,4
0.5736,6,4
0.5737,6,4
0.5738,6,4
0.5739,6,4
0.574,6,4
0.5741,6,4
0.5742,6,4
0.5743,6,4
0.5744,6,4
0.5745,6,4
0.5746,6,4
0.5747,6,4
0.5748,6,4
0.5749,6,4
0.575,6,4
0.5751,6,4
0.5752,6,4
0.5753,6,4
0.5754,6,4
0.5755,6,4
0.5756,6,4
0.5757,6,4
0.5758,6,4
0.5759,5,4
0.576,5,4
0.5761,5,4
0.5762,5,4
0.5763,5,4
0.5764,5,4
0.5765,5,4
0.5766,5,4
0.5767,5,4
0.5768,5,4
0.5769,5,4
0.577,5,4
0.5771,5,4
0.5772,5,4
0.5773,5,4
0.5774,5,4
0.5775,5,4
0.5776,5,4
0.5777,5,4
0.5778,5,4
0.5779,5,4
0.578,5,4
0.5781,5,4
0.5782,5,4
0.5783,5,4
0.5784,5,4
0.5785,5,4
0.5786,5,4
0.5787,5,4
0.5788,5,4
0.5789,5,4
0.579,5,4
0.5791,5,4
0.5792,5,4
0.5793,5,4
0.5794,5,4
0.5795,5,4
0.5796,5,4
0.5797,5,4
0.5798,5,4
0.5799,5,4
0.58,5,4
0.5801,5,4
0.5802,5,4
0.5803,5,4
0.5804,5,4
0.5805,6,4
0.5806,6,4
0.5807,6,4
0.5808,6,4
0.5809,6,4
0.581,6,4
0.5811,6,4
0.5812,6,4
0.5813,6,4
0.5814,6,4
0.5815,6,4
0.5816,6,5
0.5817,6,5
0.5818,6,5
0.5819,6,5
0.582,6,5
0.5821,6,5
0.5822,6,5
0.5823,6,5
0.5824,6,5
0.5825,6,5
0.5826,6,5
0.5827,6,5
0.5828,6,5
0.5829,6,5
0.583,6,5
0.5831,6,5
0.5832,6,5
0.5833,6,5
0.5834,6,5
0.5835,6,5
0.5836,6,5
0.5837,6,5
0.5838,6,5
0.5839,6,5
0.584,6,5
0.5841,6,5
0.5842,6,5
0.5843,6,5
0.5844,6,5
0.5845,6,5
0.5846,6,5
0.5847,6,5
0.5848,6,5
0.5849,6,5
0.585,6,5
0.5851,6,5
0.5852,6,5
0.5853,6,5
0.5854,6,5
0.5855,6,5
0.5856,6,5
0.5857,6,5
0.5858,6,5
0.5859,6,5
0.586,6,5
0.5861,6,5
0.5862,6,5
0.5863,5,5
0.5864,5,5
0.5865,5,5
0.5866,5,5
0.5867,5,5
0.5868,5,5
0.5869,5,5
0.587,5,5
0.5871,5,5
0.5872,5,5
0.5873,5,5
0.5874,5,5
0.5875,5,5
0.5876,5,5
0.5877,5,5
0.5878,5,5
0.5879,5,5
0.588,5,5
0.5881,5,5
0.5882,5,5
0.5883,5,5
0.5884,5,5
0.5885,5,5
0.5886,5,5
0.5887,5,5
0.5888,5,5
0.5889,5,5
0.589,5,5
0.5891,5,5
0.5892,5,5
0.5893,5,5
0.5894,5,5
0.5895,5,5
0.5896,5,5
0.5897,5,5
0.5898,5,5
0.5899,5,5
0.59,5,5
0.5901,5,5
0.5902,5,5
0.5903,5,5
0.5904,5,5
0.5905,5,5
0.5906,5,5
0.5907,5,5
0.5908,5,5
0.5909,5,5
0.591,5,5
0.5911,5,5
0.5912,5,5
0.5913,5,5
0.5914,5,5
0.5915,5,5
0.5916,5,5
0.5917,5,5
0.5918,5,5
0.5919,5,5
0.592,5,5
0.5921,5,5
0.5922,5,5
0.5923,5,5
0.5924,5,5
0.5925,5,5
0.5926,5,5
0.5927,5,5
0.5928,5,5
0.5929,5,5
0.593,5,5
0.5931,5,5
0.5932,5,5
0.5933,5,5
0.5934,5,5
0.5935,5,5
0.5936,5,5
0.5937,5,5
0.5938,5,5
0.5939,5,5
0.594,5,5
0.5941,5,5
0.5942,5,5
0.5943,5,5
0.5944,5,5
0.5945,5,5
0.5946,5,5
0.5947,5,5
0.5948,5,5
0.5949,5,5
0.595,5,5
0.5951,5,5
0.5952,5,5
0.5953,5,5
0.5954,5,5
0.5955,5,5
0.5956,5,5
0.5957,5,5
0.5958,5,5
0.5959,5,5
0.596,5,5
0.5961,5,5
0.5962,5,5
0.5963,5,5
0.5964,5,5
0.5965,5,5
0.5966,5,5
0.5967,5,5
0.5968,5,5
0.5969,5,5
0.597,5,5
0.5971,5,5
0.5972,5,5
0.5973,5,5
0.5974,5,5
0.5975,5,5
0.5976,5,5
0.5977,5,5
0.5978,5,5
0.5979,5,5
0.598,5,5
0.5981,5,5
0.5982,5,5
0.5983,5,5
0.5984,5,5
0.5985,5,5
0.5986,5,5
0.5987,5,5
0.5988,5,5
0.5989,5,5
0.599,5,5
0.5991,5,5
0.5992,5,5
0.5993,5,5
0.5994,5,5
0.5995,5,5
0.5996,5,5
0.5997,5,5
0.5998,5,5
0.5999,5,5
0.6,5,5
0.6001,5,5
0.6002,5,5
0.6003,5,5
0.6004,5,5
0.6005,5,5
0.6006,5,5
0.6007,5,5
0.6008,5,5
0.6009,5,5
0.601,5,5
0.6011,5,5
0.6012,5,5
0.6013,6,5
0.6014,6,5
0.6015,6,5
0.6016,6,5
0.6017,6,3
0.6018,6,3
0.6019,6,3
0.602,6,3
0.6021,6,3
0.6022,6,3
0.6023,6,3
0.6024,6,3
0.6025,6,3
0.6026,6,3
0.6027,6,3
0.6028,6,3
0.6029,6,3
0.603,6,3
0.6031,6,3
0.6032,6,3
0.6033,6,3
0.6034,6,3
0.6035,6,3
0.6036,6,3
0.6037,6,3
0.6038,6,3
0.6039,6,3
0.604,6,3
0.6041,6,3
0.6042,6,3
0.6043,6,3
0.6044,6,3
0.6045,6,3
0.6046,6,3
0.6047,6,3
0.6048,6,3
0.6049,6,3
0.605,6,3
0.6051,6,3
0.6052,6,3
0.6053,6,3
0.6054,6,3
0.6055,6,3
0.6056,6,3
0.6057,6,3
0.6058,6,3
0.6059,6,3
0.606,6,3
0.6061,6,3
0.6062,6,3
0.6063,6,3
0.6064,6,3
0.6065,6,3
0.6066,6,3
0.6067,6,3
0.6068,6,3
0.6069,6,3
0.607,6,3
0.6071,5,3
0.6072,5,3
0.6073,5,3
0.6074,5,3
0.6075,5,3
0.6076,5,3
0.6077,5,3
0.6078,5,3
0.6079,5,3
0.608,5,3
0.6081,5,3
0.6082,5,3
0.6083,5,3
0.6084,5,3
0.6085,5,3
0.6086,5,3
0.6087,5,3
0.6088,5,3
0.6089,5,3
0.609,5,3
0.6091,5,3
0.6092,5,3
0.6093,5,3
0.6094,5,3
0.6095,5,3
0.6096,5,3
0.6097,5,3
0.6098,5,3
0.6099,5,3
0.61,5,3
0.6101,5,3
0.6102,5,3
0.6103,5,3
0.6104,5,3
0.6105,5,3
0.6106,5,3
0.6107,5,3
0.6108,5,3
0.6109,5,3
0.611,5,3
0.6111,5,3
0.6112,5,3
0.6113,5,3
0.6114,5,3
0.6115,5,3
0.6116,5,3
0.6117,6,3
0.6118,6,3
0.6119,6,3
0.612,6,3
0.6121,6,3
0.6122,6,3
0.6123,6,3
0.6124,6,3
0.6125,6,3
0.6126,6,3
0.6127,6,3
0.6128,6,3
0.6129,6,3
0.613,6,3
0.6131,6,3
0.6132,6,3
0.6133,6,3
0.6134,6,3
0.6135,6,3
0.6136,6,3
0.6137,6,3
0.6138,6,3
0.6139,6,3
0.614,6,3
0.6141,6,3
0.6142,6,3
0.6143,6,3
0.6144,6,3
0.6145,6,3
0.6146,6,3
0.6147,6,3
0.6148,6,3
0.6149,6,3
0.615,6,3
0.6151,6,3
0.6152,6,3
0.6153,6,3
0.6154,6,3
0.6155,6,3
0.6156,6,3
0.6157,6,3
0.6158,6,3
0.6159,6,3
0.616,6,3
0.6161,6,3
0.6162,6,3
0.6163,6,3
0.6164,6,3
0.6165,6,3
0.6166,6,3
0.6167,6,3
0.6168,6,3
0.6169,6,3
0.617,6,3
0.6171,6,3
0.6172,6,3
0.6173,6,3
0.6174,6,3
0.6175,6,3
0.6176,5,3
0.6177,5,3
0.6178,5,3
0.6179,5,3
0.618,5,3
0.6181,5,3
0.6182,5,3
0.6183,5,3
0.6184,5,3
0.6185,5,3
0.6186,5,3
0.6187,5,3
0.6188,5,3
0.6189,5,3
0.619,5,3
0.6191,5,3
0.6192,5,3
0.6193,5,3
0.6194,5,3
0.6195,5,3
0.6196,5,3
0.6197,5,3
0.6198,5,3
0.6199,5,3
0.62,5,3
0.6201,5,3
0.6202,5,3
0.6203,5,3
0.6204,5,3
0.6205,5,3
0.6206,5,3
0.6207,5,3
0.6208,5,3
0.6209,5,3
0.621,5,3
0.6211,5,3
0.6212,5,3
0.6213,5,3
0.6214,5,3
0.6215,5,3
0.6216,5,3
0.6217,5,3
0.6218,5,3
0.6219,5,3
0.622,5,3
0.6221,5,3
0.6222,5,3
0.6223,5,3
0.6224,5,3
0.6225,4,3
0.6226,4,3
0.6227,4,3
0.6228,4,3
0.6229,4,3
0.623,4,3
0.6231,4,3
0.6232,4,3
0.6233,4,3
0.6234,4,3
0.6235,4,3
0.6236,4,3
0.6237,4,3
0.6238,3,3
0.6239,3,3
0.624,3,3
0.6241,3,3
0.6242,3,3
0.6243,3,3
0.6244,3,3
0.6245,3,3
0.6246,3,3
0.6247,3,3
0.6248,3,3
0.6249,3,3
0.625,3,3
0.6251,3,3
0.6252,3,3
0.6253,3,3
0.6254,3,3
0.6255,3,3
0.6256,3,3
0.6257,3,3
0.6258,3,3
0.6259,3,3
0.626,3,3
0.6261,3,3
0.6262,3,3
0.6263,4,3
0.6264,4,3
0.6265,4,3
0.6266,4,3
0.6267,4,3
0.6268,4,3
0.6269,4,3
0.627,4,3
0.6271,4,3
0.6272,4,3
0.6273,4,3
0.6274,4,3
0.6275,4,3
0.6276,5,3
0.6277,5,3
0.6278,5,3
0.6279,5,3
0.628,5,3
0.6281,5,3
0.6282,5,3
0.6283,5,3
0.6284,5,3
0.6285,5,3
0.6286,5,3
0.6287,5,3
0.6288,5,3
0.6289,5,3
0.629,5,3
0.6291,5,3
0.6292,5,3
0.6293,5,3
0.6294,5,3
0.6295,5,3
0.6296,5,3
0.6297,5,3
0.6298,5,3
0.6299,5,3
0.63,5,3
0.6301,5,3
0.6302,5,3
0.6303,5,3
0.6304,5,3
0.6305,5,3
0.6306,5,3
0.6307,5,3
0.6308,5,3
0.6309,5,3
0.631,5,3
0.6311,5,3
0.6312,5,3
0.6313,5,3
0.6314,5,3
0.6315,5,3
0.6316,5,3
0.6317,5,3
0.6318,5,3
0.6319,5,3
0.632,5,3
0.6321,5,3
0.6322,5,3
0.6323,5,3
0.6324,5,3
0.6325,6,3
0.6326,6,3
0.6327,6,3
0.6328,6,3
0.6329,6,3
0.633,6,3
0.6331,6,3
0.6332,6,3
0.6333,6,3
0.6334,6,3
0.6335,6,3
0.6336,6,3
0.6337,6,3
0.6338,6,3
0.6339,6,3
0.634,6,3
0.6341,6,3
0.6342,6,3
0.6343,6,3
0.6344,6,3
0.6345,6,3
0.6346,6,3
0.6347,6,3
0.6348,6,3
0.6349,6,3
0.635,6,3
0.6351,6,3
0.6352,6,3
0.6353,6,3
0.6354,6,3
0.6355,6,3
0.6356,6,3
0.6357,6,3
0.6358,6,3
0.6359,6,3
0.636,6,3
0.6361,6,3
0.6362,6,3
0.6363,6,3
0.6364,6,3
0.6365,6,3
0.6366,6,3
0.6367,6,3
0.6368,6,3
0.6369,6,3
0.637,6,3
0.6371,6,3
0.6372,6,3
0.6373,6,3
0.6374,6,3
0.6375,6,3
0.6376,6,3
0.6377,6,3
0.6378,6,3
0.6379,6,3
0.638,6,3
0.6381,6,3
0.6382,6,3
0.6383,6,3
0.6384,5,3
0.6385,5,3
0.6386,5,3
0.6387,5,3
0.6388,5,3
0.6389,5,3
0.639,5,3
0.6391,5,3
0.6392,5,3
0.6393,5,3
0.6394,5,3
0.6395,5,3
0.6396,5,3
0.6397,5,3
0.6398,5,3
0.6399,5,3
0.64,5,3
0.6401,5,3
0.6402,5,3
0.6403,5,3
0.6404,5,3
0.6405,5,3
0.6406,5,3
0.6407,5,3
0.6408,5,3
0.6409,5,3
0.641,5,3
0.6411,5,3
0.6412,5,3
0.6413,5,3
0.6414,5,3
0.6415,5,3
0.6416,5,3
0.6417,5,3
0.6418,5,3
0.6419,5,3
0.642,5,3
0.6421,5,3
0.6422,5,3
0.6423,5,3
0.6424,5,3
0.6425,5,3
0.6426,5,3
0.6427,5,3
0.6428,5,3
0.6429,5,3
0.643,6,3
0.6431,6,3
0.6432,6,3
0.6433,6,3
0.6434,6,3
0.6435,6,3
0.6436,6,3
0.6437,6,3
0.6438,6,3
0.6439,6,3
0.644,6,3
0.6441,6,3
0.6442,6,3
0.6443,6,3
0.6444,6,3
0.6445,6,3
0.6446,6,3
0.6447,6,3
0.6448,6,3
0.6449,6,3
0.645,6,3
0.6451,6,3
0.6452,6,3
0.6453,6,3
0.6454,6,3
0.6455,6,3
0.6456,6,3
0.6457,6,3
0.6458,6,3
0.6459,6,3
0.646,6,3
0.6461,6,3
0.6462,6,3
0.6463,6,3
0.6464,6,3
0.6465,6,3
0.6466,6,3
0.6467,6,3
0.6468,6,3
0.6469,6,3
0.647,6,3
0.6471,6,3
0.6472,6,3
0.6473,6,3
0.6474,6,3
0.6475,6,3
0.6476,6,3
0.6477,6,3
0.6478,6,3
0.6479,6,3
0.648,6,3
0.6481,6,3
0.6482,6,3
0.6483,6,3
0.6484,6,5
0.6485,6,5
0.6486,6,5
0.6487,6,5
0.6488,5,5
0.6489,5,5
0.649,5,5
0.6491,5,5
0.6492,5,5
0.6493,5,5
0.6494,5,5
0.6495,5,5
0.6496,5,5
0.6497,5,5
0.6498,5,5
0.6499,5,5
0.65,5,5
0.6501,5,5
0.6502,5,5
0.6503,5,5
0.6504,5,5
0.6505,5,5
0.6506,5,5
0.6507,5,5
0.6508,5,5
0.6509,5,5
0.651,5,5
0.6511,5,5
0.6512,5,5
0.6513,5,5
0.6514,5,5
0.6515,5,5
0.6516,5,5
0.6517,5,5
0.6518,5,5
0.6519,5,5
0.652,5,5
0.6521,5,5
0.6522,5,5
0.6523,5,5
0.6524,5,5
0.6525,5,5
0.6526,5,5
0.6527,5,5
0.6528,5,5
0.6529,5,5
0.653,5,5
0.6531,5,5
0.6532,5,5
0.6533,5,5
0.6534,5,5
0.6535,5,5
0.6536,5,5
0.6537,5,5
0.6538,5,5
0.6539,5,5
0.654,5,5
0.6541,5,5
0.6542,5,5
0.6543,5,5
0.6544,5,5
0.6545,5,5
0.6546,5,5
0.6547,5,5
0.6548,5,5
0.6549,5,5
0.655,5,5
0.6551,5,5
0.6552,5,5
0.6553,5,5
0.6554,5,5
0.6555,5,5
0.6556,5,5
0.6557,5,5
0.6558,5,5
0.6559,5,5
0.656,5,5
0.6561,5,5
0.6562,5,5
0.6563,5,5
0.6564,5,5
0.6565,5,5
0.6566,5,5
0.6567,5,5
0.6568,5,5
0.6569,5,5
0.657,5,5
0.6571,5,5
0.6572,5,5
0.6573,5,5
0.6574,5,5
0.6575,5,5
0.6576,5,5
0.6577,5,5
0.6578,5,5
0.6579,5,5
0.658,5,5
0.6581,5,5
0.6582,5,5
0.6583,5,5
0.6584,5,5
0.6585,5,5
0.6586,5,5
0.6587,5,5
0.6588,5,5
0.6589,5,5
0.659,5,5
0.6591,5,5
0.6592,5,5
0.6593,5,5
0.6594,5,5
0.6595,5,5
0.6596,5,5
0.6597,5,5
0.6598,5,5
0.6599,5,5
0.66,5,5
0.6601,5,5
0.6602,5,5
0.6603,5,5
0.6604,5,5
0.6605,5,5
0.6606,5,5
0.6607,5,5
0.6608,5,5
0.6609,5,5
0.661,5,5
0.6611,5,5
0.6612,5,5
0.6613,5,5
0.6614,5,5
0.6615,5,5
0.6616,5,5
0.6617,5,5
0.6618,5,5
0.6619,5,5
0.662,5,5
0.6621,5,5
0.6622,5,5
0.6623,5,5
0.6624,5,5
0.6625,5,5
0.6626,5,5
0.6627,5,5
0.6628,5,5
0.6629,5,5
0.663,5,5
0.6631,5,5
0.6632,5,5
0.6633,5,5
0.6634,5,5
0.6635,5,5
0.6636,5,5
0.6637,5,5
0.6638,6,5
0.6639,6,5
0.664,6,5
0.6641,6,5
0.6642,6,5
0.6643,6,5
0.6644,6,5
0.6645,6,5
0.6646,6,5
0.6647,6,5
0.6648,6,5
0.6649,6,5
0.665,6,5
0.6651,6,5
0.6652,6,5
0.6653,6,5
0.6654,6,5
0.6655,6,5
0.6656,6,5
0.6657,6,5
0.6658,6,5
0.6659,6,5
0.666,6,5
0.6661,6,5
0.6662,6,5
0.6663,6,5
0.6664,6,5
0.6665,6,5
0.6666,6,5
0.6667,6,5
0.6668,6,5
0.6669,6,5
0.667,6,5
0.6671,6,5
0.6672,6,5
0.6673,6,5
0.6674,6,5
0.6675,6,5
0.6676,6,5
0.6677,6,5
0.6678,6,5
0.6679,6,5
0.668,6,5
0.6681,6,5
0.6682,6,5
0.6683,6,5
0.6684,6,5
0.6685,6,4
0.6686,6,4
0.6687,6,4
0.6688,6,4
0.6689,6,4
0.669,6,4
0.6691,6,4
0.6692,6,4
0.6693,6,4
0.6694,6,4
0.6695,6,4
0.6696,5,4
0.6697,5,4
0.6698,5,4
0.6699,5,4
0.67,5,4
0.6701,5,4
0.6702,5,4
0.6703,5,4
0.6704,5,4
0.6705,5,4
0.6706,5,4
0.6707,5,4
0.6708,5,4
0.6709,5,4
0.671,5,4
0.6711,5,4
0.6712,5,4
0.6713,5,4
0.6714,5,4
0.6715,5,4
0.6716,5,4
0.6717,5,4
0.6718,5,4
0.6719,5,4
0.672,5,4
0.6721,5,4
0.6722,5,4
0.6723,5,4
0.6724,5,4
0.6725,5,4
0.6726,5,4
0.6727,5,4
0.6728,5,4
0.6729,5,4
0.673,5,4
0.6731,5,4
0.6732,5,4
0.6733,5,4
0.6734,5,4
0.6735,5,4
0.6736,5,4
0.6737,5,4
0.6738,5,4
0.6739,5,4
0.674,5,4
0.6741,5,4
0.6742,6,4
0.6743,6,4
0.6744,6,4
0.6745,6,4
0.6746,6,4
0.6747,6,4
0.6748,6,4
0.6749,6,4
0.675,6,4
0.6751,6,4
0.6752,6,4
0.6753,6,4
0.6754,6,4
0.6755,6,4
0.6756,6,4
0.6757,6,4
0.6758,6,4
0.6759,6,4
0.676,6,4
0.6761,6,4
0.6762,6,4
0.6763,6,4
0.6764,6,4
0.6765,6,4
0.6766,6,4
0.6767,6,4
0.6768,6,4
0.6769,6,4
0.677,6,4
0.6771,6,4
0.6772,6,4
0.6773,6,4
0.6774,6,4
0.6775,6,4
0.6776,6,4
0.6777,6,4
0.6778,6,4
0.6779,6,4
0.678,6,4
0.6781,6,4
0.6782,6,4
0.6783,6,4
0.6784,6,4
0.6785,6,4
0.6786,6,4
0.6787,6,4
0.6788,6,4
0.6789,6,4
0.679,6,4
0.6791,6,4
0.6792,6,4
0.6793,6,4
0.6794,6,4
0.6795,6,4
0.6796,6,4
0.6797,6,4
0.6798,6,4
0.6799,6,4
0.68,5,4
0.6801,5,4
0.6802,5,4
0.6803,5,4
0.6804,5,4
0.6805,5,4
0.6806,5,4
0.6807,5,4
0.6808,5,4
0.6809,5,4
0.681,5,4
0.6811,5,4
0.6812,5,4
0.6813,5,4
0.6814,5,4
0.6815,5,4
0.6816,5,4
0.6817,5,4
0.6818,5,4
0.6819,5,4
0.682,5,4
0.6821,5,4
0.6822,5,4
0.6823,5,4
0.6824,5,4
0.6825,5,4
0.6826,5,4
0.6827,5,4
0.6828,5,4
0.6829,5,4
0.683,5,4
0.6831,5,4
0.6832,5,4
0.6833,5,4
0.6834,5,4
0.6835,5,4
0.6836,5,4
0.6837,5,4
0.6838,5,4
0.6839,5,4
0.684,5,4
0.6841,5,4
0.6842,5,4
0.6843,5,4
0.6844,5,4
0.6845,5,4
0.6846,5,4
0.6847,5,4
0.6848,5,4
0.6849,5,4
0.685,4,4
0.6851,4,4
0.6852,4,4
0.6853,4,4
0.6854,4,4
0.6855,4,4
0.6856,4,4
0.6857,4,4
0.6858,4,4
0.6859,4,4
0.686,4,4
0.6861,4,4
0.6862,4,4
0.6863,4,4
0.6864,4,4
0.6865,4,4
0.6866,4,4
0.6867,4,4
0.6868,4,4
0.6869,4,4
0.687,4,4
0.6871,4,4
0.6872,4,4
0.6873,4,4
0.6874,4,4
0.6875,4,4
0.6876,4,4
0.6877,4,4
0.6878,4,4
0.6879,4,4
0.688,4,4
0.6881,4,4
0.6882,4,4
0.6883,4,4
0.6884,4,4
0.6885,4,4
0.6886,4,4
0.6887,4,4
0.6888,4,4
0.6889,4,4
0.689,4,4
0.6891,4,4
0.6892,4,4
0.6893,4,4
0.6894,4,4
0.6895,4,4
0.6896,4,4
0.6897,4,4
0.6898,4,4
0.6899,4,4
0.69,4,4
0.6901,5,4
0.6902,5,4
0.6903,5,4
0.6904,5,4
0.6905,5,4
0.6906,5,4
0.6907,5,4
0.6908,5,4
0.6909,5,4
0.691,5,4
0.6911,5,4
0.6912,5,4
0.6913,5,4
0.6914,5,4
0.6915,5,4
0.6916,5,4
0.6917,5,4
0.6918,5,4
0.6919,5,4
0.692,5,4
0.6921,5,4
0.6922,5,4
0.6923,5,4
0.6924,5,4
0.6925,5,4
0.6926,5,4
0.6927,5,4
0.6928,5,4
0.6929,5,4
0.693,5,4
0.6931,5,4
0.6932,5,4
0.6933,5,4
0.6934,5,4
0.6935,5,4
0.6936,5,4
0.6937,5,4
0.6938,5,4
0.6939,5,4
0.694,5,4
0.6941,5,4
0.6942,5,4
0.6943,5,4
0.6944,5,4
0.6945,5,4
0.6946,5,4
0.6947,5,4
0.6948,5,4
0.6949,5,4
0.695,6,4
0.6951,6,4
0.6952,6,4
0.6953,6,4
0.6954,6,4
0.6955,6,4
0.6956,6,4
0.6957,6,4
0.6958,6,4
0.6959,6,4
0.696,6,4
0.6961,6,4
0.6962,6,4
0.6963,6,4
0.6964,6,4
0.6965,6,4
0.6966,6,4
0.6967,6,4
0.6968,6,4
0.6969,6,4
0.697,6,4
0.6971,6,4
0.6972,6,4
0.6973,6,4
0.6974,6,4
0.6975,6,4
0.6976,6,4
0.6977,6,4
0.6978,6,4
0.6979,6,4
0.698,6,4
0.6981,6,4
0.6982,6,4
0.6983,6,4
0.6984,6,4
0.6985,6,4
0.6986,6,4
0.6987,6,4
0.6988,6,4
0.6989,6,4
0.699,6,4
0.6991,6,4
0.6992,6,4
0.6993,6,4
0.6994,6,4
0.6995,6,4
0.6996,6,4
0.6997,6,4
0.6998,6,4
0.6999,6,4
0.7,6,4
0.7001,6,4
0.7002,6,4
0.7003,6,4
0.7004,6,4
0.7005,6,4
0.7006,6,4
0.7007,6,4
0.7008,6,4
0.7009,5,4
0.701,5,4
0.7011,5,4
0.7012,5,4
0.7013,5,4
0.7014,5,4
0.7015,5,4
0.7016,5,4
0.7017,5,4
0.7018,5,4
0.7019,5,4
0.702,5,4
0.7021,5,4
0.7022,5,4
0.7023,5,4
0.7024,5,4
0.7025,5,4
0.7026,5,4
0.7027,5,4
0.7028,5,4
0.7029,5,4
0.703,5,4
0.7031,5,4
0.7032,5,4
0.7033,5,4
0.7034,5,4
0.7035,5,4
0.7036,5,4
0.7037,5,4
0.7038,5,4
0.7039,5,4
0.704,5,4
0.7041,5,4
0.7042,5,4
0.7043,5,4
0.7044,5,4
0.7045,5,4
0.7046,5,4
0.7047,5,4
0.7048,5,4
0.7049,5,4
0.705,5,4
0.7051,5,4
0.7052,5,4
0.7053,5,4
0.7054,5,4
0.7055,6,4
0.7056,6,4
0.7057,6,4
0.7058,6,4
0.7059,6,4
0.706,6,4
0.7061,6,4
0.7062,6,4
0.7063,6,4
0.7064,6,4
0.7065,6,4
0.7066,6,5
0.7067,6,5
0.7068,6,5
0.7069,6,5
0.707,6,5
0.7071,6,5
0.7072,6,5
0.7073,6,5
0.7074,6,5
0.7075,6,5
0.7076,6,5
0.7077,6,5
0.7078,6,5
0.7079,6,5
0.708,6,5
0.7081,6,5
0.7082,6,5
0.7083,6,5
0.7084,6,5
0.7085,6,5
0.7086,6,5
0.7087,6,5
0.7088,6,5
0.7089,6,5
0.709,6,5
0.7091,6,5
0.7092,6,5
0.7093,6,5
0.7094,6,5
0.7095,6,5
0.7096,6,5
0.7097,6,5
0.7098,6,5
0.7099,6,5
0.71,6,5
0.7101,6,5
0.7102,6,5
0.7103,6,5
0.7104,6,5
0.7105,6,5
0.7106,6,5
0.7107,6,5
0.7108,6,5
0.7109,6,5
0.711,6,5
0.7111,6,5
0.7112,6,5
0.7113,5,5
0.7114,5,5
0.7115,5,5
0.7116,5,5
0.7117,5,5
0.7118,5,5
0.7119,5,5
0.712,5,5
0.7121,5,5
0.7122,5,5
0.7123,5,5
0.7124,5,5
0.7125,5,5
0.7126,5,5
0.7127,5,5
0.7128,5,5
0.7129,5,5
0.713,5,5
0.7131,5,5
0.7132,5,5
0.7133,5,5
0.7134,5,5
0.7135,5,5
0.7136,5,5
0.7137,5,5
0.7138,5,5
0.7139,5,5
0.714,5,5
0.7141,5,5
0.7142,5,5
0.7143,5,5
0.7144,5,5
0.7145,5,5
0.7146,5,5
0.7147,5,5
0.7148,5,5
0.7149,5,5
0.715,5,5
0.7151,5,5
0.7152,5,5
0.7153,5,5
0.7154,5,5
0.7155,5,5
0.7156,5,5
0.7157,5,5
0.7158,5,5
0.7159,5,5
0.716,5,5
0.7161,5,5
0.7162,5,5
0.7163,5,5
0.7164,5,5
0.7165,5,5
0.7166,5,5
0.7167,5,5
0.7168,5,5
0.7169,5,5
0.717,5,5
0.7171,5,5
0.7172,5,5
0.7173,5,5
0.7174,5,5
0.7175,5,5
0.7176,5,5
0.7177,5,5
0.7178,5,5
0.7179,5,5
0.718,5,5
0.7181,5,5
0.7182,5,5
0.7183,5,5
0.7184,5,5
0.7185,5,5
0.7186,5,5
0.7187,5,5
0.7188,5,5
0.7189,5,5
0.719,5,5
0.7191,5,5
0.7192,5,5
0.7193,5,5
0.7194,5,5
0.7195,5,5
0.7196,5,5
0.7197,5,5
0.7198,5,5
0.7199,5,5
0.72,5,5
0.7201,5,5
0.7202,5,5
0.7203,5,5
0.7204,5,5
0.7205,5,5
0.7206,5,5
0.7207,5,5
0.7208,5,5
0.7209,5,2
0.721,5,2
0.7211,5,2
0.7212,5,2
0.7213,5,2
0.7214,5,2
0.7215,5,2
0.7216,5,2
0.7217,5,2
0.7218,5,2
0.7219,5,2
0.722,5,2
0.7221,5,2
0.7222,5,2
0.7223,5,2
0.7224,5,2
0.7225,5,2
0.7226,5,2
0.7227,5,2
0.7228,5,2
0.7229,5,2
0.723,5,2
0.7231,5,2
0.7232,5,2
0.7233,5,2
0.7234,5,2
0.7235,5,2
0.7236,5,2
0.7237,5,2
0.7238,5,2
0.7239,5,2
0.724,5,2
0.7241,5,2
0.7242,5,2
0.7243,5,2
0.7244,5,2
0.7245,5,2
0.7246,5,2
0.7247,5,2
0.7248,5,2
0.7249,5,2
0.725,5,2
0.7251,5,2
0.7252,5,2
0.7253,5,2
0.7254,5,2
0.7255,5,2
0.7256,5,2
0.7257,5,2
0.7258,5,2
0.7259,5,2
0.726,5,2
0.7261,5,2
0.7262,5,2
0.7263,6,2
0.7264,6,2
0.7265,6,2
0.7266,6,2
0.7267,6,2
0.7268,6,2
0.7269,6,2
0.727,6,2
0.7271,6,2
0.7272,6,2
0.7273,6,2
0.7274,6,2
0.7275,6,2
0.7276,6,2
0.7277,6,2
0.7278,6,2
0.7279,6,2
0.728,6,2
0.7281,6,2
0.7282,6,2
0.7283,6,2
0.7284,6,2
0.7285,6,2
0.7286,6,2
0.7287,6,2
0.7288,6,2
0.7289,6,2
0.729,6,2
0.7291,6,2
0.7292,6,2
0.7293,6,2
0.7294,6,2
0.7295,6,2
0.7296,6,2
0.7297,6,2
0.7298,6,2
0.7299,6,2
0.73,6,2
0.7301,6,2
0.7302,6,2
0.7303,6,2
0.7304,6,2
0.7305,6,2
0.7306,6,2
0.7307,6,2
0.7308,6,2
0.7309,6,2
0.731,6,2
0.7311,6,2
0.7312,6,2
0.7313,6,2
0.7314,6,2
0.7315,6,2
0.7316,6,2
0.7317,6,2
0.7318,6,2
0.7319,6,2
0.732,6,2
0.7321,5,2
0.7322,5,2
0.7323,5,2
0.7324,5,2
0.7325,5,2
0.7326,5,2
0.7327,5,2
0.7328,5,2
0.7329,5,2
0.733,5,2
0.7331,5,2
0.7332,5,2
0.7333,5,2
0.7334,5,2
0.7335,5,2
0.7336,5,2
0.7337,5,2
0.7338,5,2
0.7339,5,2
0.734,5,2
0.7341,5,2
0.7342,5,2
0.7343,5,2
0.7344,5,2
0.7345,5,2
0.7346,5,2
0.7347,5,2
0.7348,5,2
0.7349,5,2
0.735,5,2
0.7351,5,2
0.7352,5,2
0.7353,5,2
0.7354,5,2
0.7355,5,2
0.7356,5,2
0.7357,5,2
0.7358,5,2
0.7359,5,2
0.736,5,2
0.7361,5,2
0.7362,5,2
0.7363,5,2
0.7364,5,2
0.7365,5,2
0.7366,5,2
0.7367,6,2
0.7368,6,2
0.7369,6,2
0.737,6,2
0.7371,6,2
0.7372,6,2
0.7373,6,2
0.7374,6,2
0.7375,6,2
0.7376,6,2
0.7377,6,2
0.7378,6,2
0.7379,6,2
0.738,6,2
0.7381,6,2
0.7382,6,2
0.7383,6,2
0.7384,6,2
0.7385,6,2
0.7386,6,2
0.7387,6,2
0.7388,6,2
0.7389,6,2
0.739,6,2
0.7391,6,2
0.7392,6,2
0.7393,6,2
0.7394,6,2
0.7395,6,2
0.7396,6,2
0.7397,6,2
0.7398,6,2
0.7399,6,2
0.74,6,2
0.7401,6,2
0.7402,6,2
0.7403,6,2
0.7404,6,2
0.7405,6,2
0.7406,6,2
0.7407,6,2
0.7408,6,2
0.7409,6,2
0.741,6,2
0.7411,6,2
0.7412,6,2
0.7413,6,2
0.7414,6,2
0.7415,6,2
0.7416,6,2
0.7417,6,2
0.7418,6,2
0.7419,6,2
0.742,6,2
0.7421,6,2
0.7422,6,2
0.7423,6,2
0.7424,6,2
0.7425,5,2
0.7426,5,2
0.7427,5,2
0.7428,5,2
0.7429,5,2
0.743,5,2
0.7431,5,2
0.7432,5,2
0.7433,5,2
0.7434,5,2
0.7435,5,2
0.7436,5,2
0.7437,5,2
0.7438,5,2
0.7439,5,2
0.744,5,2
0.7441,5,2
0.7442,5,2
0.7443,5,2
0.7444,5,2
0.7445,5,2
0.7446,5,2
0.7447,5,2
0.7448,5,2
0.7449,5,2
0.745,5,2
0.7451,5,2
0.7452,5,2
0.7453,5,2
0.7454,5,2
0.7455,5,2
0.7456,5,2
0.7457,5,2
0.7458,5,2
0.7459,5,2
0.746,5,2
0.7461,5,2
0.7462,5,2
0.7463,5,2
0.7464,5,2
0.7465,5,2
0.7466,5,2
0.7467,5,2
0.7468,5,2
0.7469,5,2
0.747,5,2
0.7471,5,2
0.7472,5,2
0.7473,5,2
0.7474,5,2
0.7475,4,2
0.7476,4,2
0.7477,4,2
0.7478,4,2
0.7479,4,2
0.748,4,2
0.7481,4,2
0.7482,4,2
0.7483,4,2
0.7484,4,2
0.7485,4,2
0.7486,4,2
0.7487,4,2
0.7488,3,2
0.7489,3,2
0.749,3,2
0.7491,3,2
0.7492,3,2
0.7493,3,2
0.7494,2,2
0.7495,2,2
0.7496,2,2
0.7497,2,2
0.7498,2,2
0.7499,2,2
0.75,2,2
0.7501,2,2
0.7502,2,2
0.7503,2,2
0.7504,2,2
0.7505,2,2
0.7506,2,2
0.7507,3,2
0.7508,3,2
0.7509,3,2
0.751,3,2
0.7511,3,2
0.7512,3,2
0.7513,4,2
0.7514,4,2
0.7515,4,2
0.7516,4,2
0.7517,4,2
0.7518,4,2
0.7519,4,2
0.752,4,2
0.7521,4,2
0.7522,4,2
0.7523,4,2
0.7524,4,2
0.7525,4,2
0.7526,5,2
0.7527,5,2
0.7528,5,2
0.7529,5,2
0.753,5,2
0.7531,5,2
0.7532,5,2
0.7533,5,2
0.7534,5,2
0.7535,5,2
0.7536,5,2
0.7537,5,2
0.7538,5,2
0.7539,5,2
0.754,5,2
0.7541,5,2
0.7542,5,2
0.7543,5,2
0.7544,5,2
0.7545,5,2
0.7546,5,2
0.7547,5,2
0.7548,5,2
0.7549,5,2
0.755,5,2
0.7551,5,2
0.7552,5,2
0.7553,5,2
0.7554,5,2
0.7555,5,2
0.7556,5,2
0.7557,5,2
0.7558,5,2
0.7559,5,2
0.756,5,2
0.7561,5,2
0.7562,5,2
0.7563,5,2
0.7564,5,2
0.7565,5,2
0.7566,5,2
0.7567,5,2
0.7568,5,2
0.7569,5,2
0.757,5,2
0.7571,5,2
0.7572,5,2
0.7573,5,2
0.7574,5,2
0.7575,5,2
0.7576,6,2
0.7577,6,2
0.7578,6,2
0.7579,6,2
0.758,6,2
0.7581,6,2
0.7582,6,2
0.7583,6,2
0.7584,6,2
0.7585,6,2
0.7586,6,2
0.7587,6,2
0.7588,6,2
0.7589,6,2
0.759,6,2
0.7591,6,2
0.7592,6,2
0.7593,6,2
0.7594,6,2
0.7595,6,2
0.7596,6,2
0.7597,6,2
0.7598,6,2
0.7599,6,2
0.76,6,2
0.7601,6,2
0.7602,6,2
0.7603,6,2
0.7604,6,2
0.7605,6,2
0.7606,6,2
0.7607,6,2
0.7608,6,2
0.7609,6,2
0.761,6,2
0.7611,6,2
0.7612,6,2
0.7613,6,2
0.7614,6,2
0.7615,6,2
0.7616,6,2
0.7617,6,2
0.7618,6,2
0.7619,6,2
0.762,6,2
0.7621,6,2
0.7622,6,2
0.7623,6,2
0.7624,6,2
0.7625,6,2
0.7626,6,2
0.7627,6,2
0.7628,6,2
0.7629,6,2
0.763,6,2
0.7631,6,2
0.7632,6,2
0.7633,6,2
0.7634,5,2
0.7635,5,2
0.7636,5,2
0.7637,5,2
0.7638,5,2
0.7639,5,2
0.764,5,2
0.7641,5,2
0.7642,5,2
0.7643,5,2
0.7644,5,2
0.7645,5,2
0.7646,5,2
0.7647,5,2
0.7648,5,2
0.7649,5,2
0.765,5,2
0.7651,5,2
0.7652,5,2
0.7653,5,2
0.7654,5,2
0.7655,5,2
0.7656,5,2
0.7657,5,2
0.7658,5,2
0.7659,5,2
0.766,5,2
0.7661,5,2
0.7662,5,2
0.7663,5,2
0.7664,5,2
0.7665,5,2
0.7666,5,2
0.7667,5,2
0.7668,5,2
0.7669,5,2
0.767,5,2
0.7671,5,2
0.7672,5,2
0.7673,5,2
0.7674,5,2
0.7675,5,2
0.7676,5,2
0.7677,5,2
0.7678,5,2
0.7679,5,2
0.768,6,2
0.7681,6,2
0.7682,6,2
0.7683,6,2
0.7684,6,2
0.7685,6,2
0.7686,6,2
0.7687,6,2
0.7688,6,2
0.7689,6,2
0.769,6,2
0.7691,6,2
0.7692,6,2
0.7693,6,2
0.7694,6,2
0.7695,6,2
0.7696,6,2
0.7697,6,2
0.7698,6,2
0.7699,6,2
0.77,6,2
0.7701,6,2
0.7702,6,2
0.7703,6,2
0.7704,6,2
0.7705,6,2
0.7706,6,2
0.7707,6,2
0.7708,6,2
0.7709,6,2
0.771,6,2
0.7711,6,2
0.7712,6,2
0.7713,6,2
0.7714,6,2
0.7715,6,2
0.7716,6,2
0.7717,6,2
0.7718,6,2
0.7719,6,2
0.772,6,2
0.7721,6,2
0.7722,6,2
0.7723,6,2
0.7724,6,2
0.7725,6,2
0.7726,6,2
0.7727,6,2
0.7728,6,2
0.7729,6,2
0.773,6,2
0.7731,6,2
0.7732,6,2
0.7733,6,2
0.7734,6,2
0.7735,6,2
0.7736,6,2
0.7737,6,2
0.7738,5,2
0.7739,5,2
0.774,5,2
0.7741,5,2
0.7742,5,2
0.7743,5,2
0.7744,5,2
0.7745,5,2
0.7746,5,2
0.7747,5,2
0.7748,5,2
0.7749,5,2
0.775,5,2
0.7751,5,2
0.7752,5,2
0.7753,5,2
0.7754,5,2
0.7755,5,2
0.7756,5,2
0.7757,5,2
0.7758,5,2
0.7759,5,2
0.776,5,2
0.7761,5,2
0.7762,5,2
0.7763,5,2
0.7764,5,2
0.7765,5,2
0.7766,5,2
0.7767,5,2
0.7768,5,2
0.7769,5,2
0.777,5,2
0.7771,5,2
0.7772,5,2
0.7773,5,2
0.7774,5,2
0.7775,5,2
0.7776,5,2
0.7777,5,2
0.7778,5,2
0.7779,5,2
0.778,5,2
0.7781,5,2
0.7782,5,2
0.7783,5,2
0.7784,5,2
0.7785,5,2
0.7786,5,2
0.7787,5,2
0.7788,5,2
0.7789,5,2
0.779,5,2
0.7791,5,2
0.7792,5,5
0.7793,5,5
0.7794,5,5
0.7795,5,5
0.7796,5,5
0.7797,5,5
0.7798,5,5
0.7799,5,5
0.78,5,5
0.7801,5,5
0.7802,5,5
0.7803,5,5
0.7804,5,5
0.7805,5,5
0.7806,5,5
0.7807,5,5
0.7808,5,5
0.7809,5,5
0.781,5,5
0.7811,5,5
0.7812,5,5
0.7813,5,5
0.7814,5,5
0.7815,5,5
0.7816,5,5
0.7817,5,5
0.7818,5,5
0.7819,5,5
0.782,5,5
0.7821,5,5
0.7822,5,5
0.7823,5,5
0.7824,5,5
0.7825,5,5
0.7826,5,5
0.7827,5,5
0.7828,5,5
0.7829,5,5
0.783,5,5
0.7831,5,5
0.7832,5,5
0.7833,5,5
0.7834,5,5
0.7835,5,5
0.7836,5,5
0.7837,5,5
0.7838,5,5
0.7839,5,5
0.784,5,5
0.7841,5,5
0.7842,5,5
0.7843,5,5
0.7844,5,5
0.7845,5,5
0.7846,5,5
0.7847,5,5
0.7848,5,5
0.7849,5,5
0.785,5,5
0.7851,5,5
0.7852,5,5
0.7853,5,5
0.7854,5,5
0.7855,5,5
0.7856,5,5
0.7857,5,5
0.7858,5,5
0.7859,5,5
0.786,5,5
0.7861,5,5
0.7862,5,5
0.7863,5,5
0.7864,5,5
0.7865,5,5
0.7866,5,5
0.7867,5,5
0.7868,5,5
0.7869,5,5
0.787,5,5
0.7871,5,5
0.7872,5,5
0.7873,5,5
0.7874,5,5
0.7875,5,5
0.7876,5,5
0.7877,5,5
0.7878,5,5
0.7879,5,5
0.788,5,5
0.7881,5,5
0.7882,5,5
0.7883,5,5
0.7884,5,5
0.7885,5,5
0.7886,5,5
0.7887,5,5
0.7888,6,5
0.7889,6,5
0.789,6,5
0.7891,6,5
0.7892,6,5
0.7893,6,5
0.7894,6,5
0.7895,6,5
0.7896,6,5
0.7897,6,5
0.7898,6,5
0.7899,6,5
0.79,6,5
0.7901,6,5
0.7902,6,5
0.7903,6,5
0.7904,6,5
0.7905,6,5
0.7906,6,5
0.7907,6,5
0.7908,6,5
0.7909,6,5
0.791,6,5
0.7911,6,5
0.7912,6,5
0.7913,6,5
0.7914,6,5
0.7915,6,5
0.7916,6,5
0.7917,6,5
0.7918,6,5
0.7919,6,5
0.792,6,5
0.7921,6,5
0.7922,6,5
0.7923,6,5
0.7924,6,5
0.7925,6,5
0.7926,6,5
0.7927,6,5
0.7928,6,5
0.7929,6,5
0.793,6,5
0.7931,6,5
0.7932,6,5
0.7933,6,5
0.7934,6,5
0.7935,6,4
0.7936,6,4
0.7937,6,4
0.7938,6,4
0.7939,6,4
0.794,6,4
0.7941,6,4
0.7942,6,4
0.7943,6,4
0.7944,6,4
0.7945,6,4
0.7946,5,4
0.7947,5,4
0.7948,5,4
0.7949,5,4
0.795,5,4
0.7951,5,4
0.7952,5,4
0.7953,5,4
0.7954,5,4
0.7955,5,4
0.7956,5,4
0.7957,5,4
0.7958,5,4
0.7959,5,4
0.796,5,4
0.7961,5,4
0.7962,5,4
0.7963,5,4
0.7964,5,4
0.7965,5,4
0.7966,5,4
0.7967,5,4
0.7968,5,4
0.7969,5,4
0.797,5,4
0.7971,5,4
0.7972,5,4
0.7973,5,4
0.7974,5,4
0.7975,5,4
0.7976,5,4
0.7977,5,4
0.7978,5,4
0.7979,5,4
0.798,5,4
0.7981,5,4
0.7982,5,4
0.7983,5,4
0.7984,5,4
0.7985,5,4
0.7986,5,4
0.7987,5,4
0.7988,5,4
0.7989,5,4
0.799,5,4
0.7991,5,4
0.7992,6,4
0.7993,6,4
0.7994,6,4
0.7995,6,4
0.7996,6,4
0.7997,6,4
0.7998,6,4
0.7999,6,4
0.8,6,4
0.8001,6,4
0.8002,6,4
0.8003,6,4
0.8004,6,4
0.8005,6,4
0.8006,6,4
0.8007,6,4
0.8008,6,4
0.8009,6,4
0.801,6,4
0.8011,6,4
0.8012,6,4
0.8013,6,4
0.8014,6,4
0.8015,6,4
0.8016,6,4
0.8017,6,4
0.8018,6,4
0.8019,6,4
0.802,6,4
0.8021,6,4
0.8022,6,4
0.8023,6,4
0.8024,6,4
0.8025,6,4
0.8026,6,4
0.8027,6,4
0.8028,6,4
0.8029,6,4
0.803,6,4
0.8031,6,4
0.8032,6,4
0.8033,6,4
0.8034,6,4
0.8035,6,4
0.8036,6,4
0.8037,6,4
0.8038,6,4
0.8039,6,4
0.804,6,4
0.8041,6,4
0.8042,6,4
0.8043,6,4
0.8044,6,4
0.8045,6,4
0.8046,6,4
0.8047,6,4
0.8048,6,4
0.8049,6,4
0.805,6,4
0.8051,5,4
0.8052,5,4
0.8053,5,4
0.8054,5,4
0.8055,5,4
0.8056,5,4
0.8057,5,4
0.8058,5,4
0.8059,5,4
0.806,5,4
0.8061,5,4
0.8062,5,4
0.8063,5,4
0.8064,5,4
0.8065,5,4
0.8066,5,4
0.8067,5,4
0.8068,5,4
0.8069,5,4
0.807,5,4
0.8071,5,4
0.8072,5,4
0.8073,5,4
0.8074,5,4
0.8075,5,4
0.8076,5,4
0.8077,5,4
0.8078,5,4
0.8079,5,4
0.808,5,4
0.8081,5,4
0.8082,5,4
0.8083,5,4
0.8084,5,4
0.8085,5,4
0.8086,5,4
0.8087,5,4
0.8088,5,4
0.8089,5,4
0.809,5,4
0.8091,5,4
0.8092,5,4
0.8093,5,4
0.8094,5,4
0.8095,5,4
0.8096,5,4
0.8097,5,4
0.8098,5,4
0.8099,5,4
0.81,4,4
0.8101,4,4
0.8102,4,4
0.8103,4,4
0.8104,4,4
0.8105,4,4
0.8106,4,4
0.8107,4,4
0.8108,4,4
0.8109,4,4
0.811,4,4
0.8111,4,4
0.8112,4,4
0.8113,4,4
0.8114,4,4
0.8115,4,4
0.8116,4,4
0.8117,4,4
0.8118,4,4
0.8119,4,4
0.812,4,4
0.8121,4,4
0.8122,4,4
0.8123,4,4
0.8124,4,4
0.8125,4,4
0.8126,4,4
0.8127,4,4
0.8128,4,4
0.8129,4,4
0.813,4,4
0.8131,4,4
0.8132,4,4
0.8133,4,4
0.8134,4,4
0.8135,4,4
0.8136,4,4
0.8137,4,4
0.8138,4,4
0.8139,4,4
0.814,4,4
0.8141,4,4
0.8142,4,4
0.8143,4,4
0.8144,4,4
0.8145,4,4
0.8146,4,4
0.8147,4,4
0.8148,4,4
0.8149,4,4
0.815,4,4
0.8151,5,4
0.8152,5,4
0.8153,5,4
0.8154,5,4
0.8155,5,4
0.8156,5,4
0.8157,5,4
0.8158,5,4
0.8159,5,4
0.816,5,4
0.8161,5,4
0.8162,5,4
0.8163,5,4
0.8164,5,4
0.8165,5,4
0.8166,5,4
0.8167,5,4
0.8168,5,4
0.8169,5,4
0.817,5,4
0.8171,5,4
0.8172,5,4
0.8173,5,4
0.8174,5,4
0.8175,5,4
0.8176,5,4
0.8177,5,4
0.8178,5,4
0.8179,5,4
0.818,5,4
0.8181,5,4
0.8182,5,4
0.8183,5,4
0.8184,5,4
0.8185,5,4
0.8186,5,4
0.8187,5,4
0.8188,5,4
0.8189,5,4
0.819,5,4
0.8191,5,4
0.8192,5,4
0.8193,5,4
0.8194,5,4
0.8195,5,4
0.8196,5,4
0.8197,5,4
0.8198,5,4
0.8199,5,4
0.82,6,4
0.8201,6,4
0.8202,6,4
0.8203,6,4
0.8204,6,4
0.8205,6,4
0.8206,6,4
0.8207,6,4
0.8208,6,4
0.8209,6,4
0.821,6,4
0.8211,6,4
0.8212,6,4
0.8213,6,4
0.8214,6,4
0.8215,6,4
0.8216,6,4
0.8217,6,4
0.8218,6,4
0.8219,6,4
0.822,6,4
0.8221,6,4
0.8222,6,4
0.8223,6,4
0.8224,6,4
0.8225,6,4
0.8226,6,4
0.8227,6,4
0.8228,6,4
0.8229,6,4
0.823,6,4
0.8231,6,4
0.8232,6,4
0.8233,6,4
0.8234,6,4
0.8235,6,4
0.8236,6,4
0.8237,6,4
0.8238,6,4
0.8239,6,4
0.824,6,4
0.8241,6,4
0.8242,6,4
0.8243,6,4
0.8244,6,4
0.8245,6,4
0.8246,6,4
0.8247,6,4
0.8248,6,4
0.8249,6,4
0.825,6,4
0.8251,6,4
0.8252,6,4
0.8253,6,4
0.8254,6,4
0.8255,6,4
0.8256,6,4
0.8257,6,4
0.8258,6,4
0.8259,5,4
0.826,5,4
0.8261,5,4
0.8262,5,4
0.8263,5,4
0.8264,5,4
0.8265,5,4
0.8266,5,4
0.8267,5,4
0.8268,5,4
0.8269,5,4
0.827,5,4
0.8271,5,4
0.8272,5,4
0.8273,5,4
0.8274,5,4
0.8275,5,4
0.8276,5,4
0.8277,5,4
0.8278,5,4
0.8279,5,4
0.828,5,4
0.8281,5,4
0.8282,5,4
0.8283,5,4
0.8284,5,4
0.8285,5,4
0.8286,5,4
0.8287,5,4
0.8288,5,4
0.8289,5,4
0.829,5,4
0.8291,5,4
0.8292,5,4
0.8293,5,4
0.8294,5,4
0.8295,5,4
0.8296,5,4
0.8297,5,4
0.8298,5,4
0.8299,5,4
0.83,5,4
0.8301,5,4
0.8302,5,4
0.8303,5,4
0.8304,5,4
0.8305,6,4
0.8306,6,4
0.8307,6,4
0.8308,6,4
0.8309,6,4
0.831,6,4
0.8311,6,4
0.8312,6,4
0.8313,6,4
0.8314,6,4
0.8315,6,4
0.8316,6,5
0.8317,6,5
0.8318,6,5
0.8319,6,5
0.832,6,5
0.8321,6,5
0.8322,6,5
0.8323,6,5
0.8324,6,5
0.8325,6,5
0.8326,6,5
0.8327,6,5
0.8328,6,5
0.8329,6,5
0.833,6,5
0.8331,6,5
0.8332,6,5
0.8333,6,5
0.8334,6,5
0.8335,6,5
0.8336,6,5
0.8337,6,5
0.8338,6,5
0.8339,6,5
0.834,6,5
0.8341,6,5
0.8342,6,5
0.8343,6,5
0.8344,6,5
0.8345,6,5
0.8346,6,5
0.8347,6,5
0.8348,6,5
0.8349,6,5
0.835,6,5
0.8351,6,5
0.8352,6,5
0.8353,6,5
0.8354,6,5
0.8355,6,5
0.8356,6,5
0.8357,6,5
0.8358,6,5
0.8359,6,5
0.836,6,5
0.8361,6,5
0.8362,6,5
0.8363,5,5
0.8364,5,5
0.8365,5,5
0.8366,5,5
0.8367,5,5
0.8368,5,5
0.8369,5,5
0.837,5,5
0.8371,5,5
0.8372,5,5
0.8373,5,5
0.8374,5,5
0.8375,5,5
0.8376,5,5
0.8377,5,5
0.8378,5,5
0.8379,5,5
0.838,5,5
0.8381,5,5
0.8382,5,5
0.8383,5,5
0.8384,5,5
0.8385,5,5
0.8386,5,5
0.8387,5,5
0.8388,5,5
0.8389,5,5
0.839,5,5
0.8391,5,5
0.8392,5,5
0.8393,5,5
0.8394,5,5
0.8395,5,5
0.8396,5,5
0.8397,5,5
0.8398,5,5
0.8399,5,5
0.84,5,5
0.8401,5,5
0.8402,5,5
0.8403,5,5
0.8404,5,5
0.8405,5,5
0.8406,5,5
0.8407,5,5
0.8408,5,5
0.8409,5,5
0.841,5,5
0.8411,5,5
0.8412,5,5
0.8413,5,5
0.8414,5,5
0.8415,5,5
0.8416,5,5
0.8417,5,5
0.8418,5,5
0.8419,5,5
0.842,5,5
0.8421,5,5
0.8422,5,5
0.8423,5,5
0.8424,5,5
0.8425,5,5
0.8426,5,5
0.8427,5,5
0.8428,5,5
0.8429,5,5
0.843,5,5
0.8431,5,5
0.8432,5,5
0.8433,5,5
0.8434,5,5
0.8435,5,5
0.8436,5,5
0.8437,5,5
0.8438,5,5
0.8439,5,5
0.844,5,5
0.8441,5,5
0.8442,5,5
0.8443,5,5
0.8444,5,5
0.8445,5,5
0.8446,5,5
0.8447,5,5
0.8448,5,5
0.8449,5,5
0.845,5,5
0.8451,5,5
0.8452,5,5
0.8453,5,5
0.8454,5,5
0.8455,5,5
0.8456,5,5
0.8457,5,5
0.8458,5,5
0.8459,5,5
0.846,5,5
0.8461,5,5
0.8462,5,5
0.8463,5,5
0.8464,5,5
0.8465,5,5
0.8466,5,5
0.8467,5,5
0.8468,5,5
0.8469,5,5
0.847,5,5
0.8471,5,5
0.8472,5,5
0.8473,5,5
0.8474,5,5
0.8475,5,5
0.8476,5,5
0.8477,5,5
0.8478,5,5
0.8479,5,5
0.848,5,5
0.8481,5,5
0.8482,5,5
0.8483,5,5
0.8484,5,5
0.8485,5,5
0.8486,5,5
0.8487,5,5
0.8488,5,5
0.8489,5,5
0.849,5,5
0.8491,5,5
0.8492,5,5
0.8493,5,5
0.8494,5,5
0.8495,5,5
0.8496,5,5
0.8497,5,5
0.8498,5,5
0.8499,5,5
0.85,5,5
0.8501,5,5
0.8502,5,5
0.8503,5,5
0.8504,5,5
0.8505,5,5
0.8506,5,5
0.8507,5,5
0.8508,5,5
0.8509,5,5
0.851,5,5
0.8511,5,5
0.8512,5,5
0.8513,6,5
0.8514,6,5
0.8515,6,5
0.8516,6,5
0.8517,6,3
0.8518,6,3
0.8519,6,3
0.852,6,3
0.8521,6,3
0.8522,6,3
0.8523,6,3
0.8524,6,3
0.8525,6,3
0.8526,6,3
0.8527,6,3
0.8528,6,3
0.8529,6,3
0.853,6,3
0.8531,6,3
0.8532,6,3
0.8533,6,3
0.8534,6,3
0.8535,6,3
0.8536,6,3
0.8537,6,3
0.8538,6,3
0.8539,6,3
0.854,6,3
0.8541,6,3
0.8542,6,3
0.8543,6,3
0.8544,6,3
0.8545,6,3
0.8546,6,3
0.8547,6,3
0.8548,6,3
0.8549,6,3
0.855,6,3
0.8551,6,3
0.8552,6,3
0.8553,6,3
0.8554,6,3
0.8555,6,3
0.8556,6,3
0.8557,6,3
0.8558,6,3
0.8559,6,3
0.856,6,3
0.8561,6,3
0.8562,6,3
0.8563,6,3
0.8564,6,3
0.8565,6,3
0.8566,6,3
0.8567,6,3
0.8568,6,3
0.8569,6,3
0.857,6,3
0.8571,5,3
0.8572,5,3
0.8573,5,3
0.8574,5,3
0.8575,5,3
0.8576,5,3
0.8577,5,3
0.8578,5,3
0.8579,5,3
0.858,5,3
0.8581,5,3
0.8582,5,3
0.8583,5,3
0.8584,5,3
0.8585,5,3
0.8586,5,3
0.8587,5,3
0.8588,5,3
0.8589,5,3
0.859,5,3
0.8591,5,3
0.8592,5,3
0.8593,5,3
0.8594,5,3
0.8595,5,3
0.8596,5,3
0.8597,5,3
0.8598,5,3
0.8599,5,3
0.86,5,3
0.8601,5,3
0.8602,5,3
0.8603,5,3
0.8604,5,3
0.8605,5,3
0.8606,5,3
0.8607,5,3
0.8608,5,3
0.8609,5,3
0.861,5,3
0.8611,5,3
0.8612,5,3
0.8613,5,3
0.8614,5,3
0.8615,5,3
0.8616,5,3
0.8617,6,3
0.8618,6,3
0.8619,6,3
0.862,6,3
0.8621,6,3
0.8622,6,3
0.8623,6,3
0.8624,6,3
0.8625,6,3
0.8626,6,3
0.8627,6,3
0.8628,6,3
0.8629,6,3
0.863,6,3
0.8631,6,3
0.8632,6,3
0.8633,6,3
0.8634,6,3
0.8635,6,3
0.8636,6,3
0.8637,6,3
0.8638,6,3
0.8639,6,3
0.864,6,3
0.8641,6,3
0.8642,6,3
0.8643,6,3
0.8644,6,3
0.8645,6,3
0.8646,6,3
0.8647,6,3
0.8648,6,3
0.8649,6,3
0.865,6,3
0.8651,6,3
0.8652,6,3
0.8653,6,3
0.8654,6,3
0.8655,6,3
0.8656,6,3
0.8657,6,3
0.8658,6,3
0.8659,6,3
0.866,6,3
0.8661,6,3
0.8662,6,3
0.8663,6,3
0.8664,6,3
0.8665,6,3
0.8666,6,3
0.8667,6,3
0.8668,6,3
0.8669,6,3
0.867,6,3
0.8671,6,3
0.8672,6,3
0.8673,6,3
0.8674,6,3
0.8675,6,3
0.8676,5,3
0.8677,5,3
0.8678,5,3
0.8679,5,3
0.868,5,3
0.8681,5,3
0.8682,5,3
0.8683,5,3
0.8684,5,3
0.8685,5,3
0.8686,5,3
0.8687,5,3
0.8688,5,3
0.8689,5,3
0.869,5,3
0.8691,5,3
0.8692,5,3
0.8693,5,3
0.8694,5,3
0.8695,5,3
0.8696,5,3
0.8697,5,3
0.8698,5,3
0.8699,5,3
0.87,5,3
0.8701,5,3
0.8702,5,3
0.8703,5,3
0.8704,5,3
0.8705,5,3
0.8706,5,3
0.8707,5,3
0.8708,5,3
0.8709,5,3
0.871,5,3
0.8711,5,3
0.8712,5,3
0.8713,5,3
0.8714,5,3
0.8715,5,3
0.8716,5,3
0.8717,5,3
0.8718,5,3
0.8719,5,3
0.872,5,3
0.8721,5,3
0.8722,5,3
0.8723,5,3
0.8724,5,3
0.8725,4,3
0.8726,4,3
0.8727,4,3
0.8728,4,3
0.8729,4,3
0.873,4,3
0.8731,4,3
0.8732,4,3
0.8733,4,3
0.8734,4,3
0.8735,4,3
0.8736,4,3
0.8737,4,3
0.8738,3,3
0.8739,3,3
0.874,3,3
0.8741,3,3
0.8742,3,3
0.8743,3,3
0.8744,3,3
0.8745,3,3
0.8746,3,3
0.8747,3,3
0.8748,3,3
0.8749,3,3
0.875,3,3
0.8751,3,3
0.8752,3,3
0.8753,3,3
0.8754,3,3
0.8755,3,3
0.8756,3,3
0.8757,3,3
0.8758,3,3
0.8759,3,3
0.876,3,3
0.8761,3,3
0.8762,3,3
0.8763,4,3
0.8764,4,3
0.8765,4,3
0.8766,4,3
0.8767,4,3
0.8768,4,3
0.8769,4,3
0.877,4,3
0.8771,4,3
0.8772,4,3
0.8773,4,3
0.8774,4,3
0.8775,4,3
0.8776,5,3
0.8777,5,3
0.8778,5,3
0.8779,5,3
0.878,5,3
0.8781,5,3
0.8782,5,3
0.8783,5,3
0.8784,5,3
0.8785,5,3
0.8786,5,3
0.8787,5,3
0.8788,5,3
0.8789,5,3
0.879,5,3
0.8791,5,3
0.8792,5,3
0.8793,5,3
0.8794,5,3
0.8795,5,3
0.8796,5,3
0.8797,5,3
0.8798,5,3
0.8799,5,3
0.88,5,3
0.8801,5,3
0.8802,5,3
0.8803,5,3
0.8804,5,3
0.8805,5,3
0.8806,5,3
0.8807,5,3
0.8808,5,3
0.8809,5,3
0.881,5,3
0.8811,5,3
0.8812,5,3
0.8813,5,3
0.8814,5,3
0.8815,5,3
0.8816,5,3
0.8817,5,3
0.8818,5,3
0.8819,5,3
0.882,5,3
0.8821,5,3
0.8822,5,3
0.8823,5,3
0.8824,5,3
0.8825,5,3
0.8826,6,3
0.8827,6,3
0.8828,6,3
0.8829,6,3
0.883,6,3
0.8831,6,3
0.8832,6,3
0.8833,6,3
0.8834,6,3
0.8835,6,3
0.8836,6,3
0.8837,6,3
0.8838,6,3
0.8839,6,3
0.884,6,3
0.8841,6,3
0.8842,6,3
0.8843,6,3
0.8844,6,3
0.8845,6,3
0.8846,6,3
0.8847,6,3
0.8848,6,3
0.8849,6,3
0.885,6,3
0.8851,6,3
0.8852,6,3
0.8853,6,3
0.8854,6,3
0.8855,6,3
0.8856,6,3
0.8857,6,3
0.8858,6,3
0.8859,6,3
0.886,6,3
0.8861,6,3
0.8862,6,3
0.8863,6,3
0.8864,6,3
0.8865,6,3
0.8866,6,3
0.8867,6,3
0.8868,6,3
0.8869,6,3
0.887,6,3
0.8871,6,3
0.8872,6,3
0.8873,6,3
0.8874,6,3
0.8875,6,3
0.8876,6,3
0.8877,6,3
0.8878,6,3
0.8879,6,3
0.888,6,3
0.8881,6,3
0.8882,6,3
0.8883,6,3
0.8884,5,3
0.8885,5,3
0.8886,5,3
0.8887,5,3
0.8888,5,3
0.8889,5,3
0.889,5,3
0.8891,5,3
0.8892,5,3
0.8893,5,3
0.8894,5,3
0.8895,5,3
0.8896,5,3
0.8897,5,3
0.8898,5,3
0.8899,5,3
0.89,5,3
0.8901,5,3
0.8902,5,3
0.8903,5,3
0.8904,5,3
0.8905,5,3
0.8906,5,3
0.8907,5,3
0.8908,5,3
0.8909,5,3
0.891,5,3
0.8911,5,3
0.8912,5,3
0.8913,5,3
0.8914,5,3
0.8915,5,3
0.8916,5,3
0.8917,5,3
0.8918,5,3
0.8919,5,3
0.892,5,3
0.8921,5,3
0.8922,5,3
0.8923,5,3
0.8924,5,3
0.8925,5,3
0.8926,5,3
0.8927,5,3
0.8928,5,3
0.8929,5,3
0.893,6,3
0.8931,6,3
0.8932,6,3
0.8933,6,3
0.8934,6,3
0.8935,6,3
0.8936,6,3
0.8937,6,3
0.8938,6,3
0.8939,6,3
0.894,6,3
0.8941,6,3
0.8942,6,3
0.8943,6,3
0.8944,6,3
0.8945,6,3
0.8946,6,3
0.8947,6,3
0.8948,6,3
0.8949,6,3
0.895,6,3
0.8951,6,3
0.8952,6,3
0.8953,6,3
0.8954,6,3
0.8955,6,3
0.8956,6,3
0.8957,6,3
0.8958,6,3
0.8959,6,3
0.896,6,3
0.8961,6,3
0.8962,6,3
0.8963,6,3
0.8964,6,3
0.8965,6,3
0.8966,6,3
0.8967,6,3
0.8968,6,3
0.8969,6,3
0.897,6,3
0.8971,6,3
0.8972,6,3
0.8973,6,3
0.8974,6,3
0.8975,6,3
0.8976,6,3
0.8977,6,3
0.8978,6,3
0.8979,6,3
0.898,6,3
0.8981,6,3
0.8982,6,3
0.8983,6,3
0.8984,6,5
0.8985,6,5
0.8986,6,5
0.8987,6,5
0.8988,5,5
0.8989,5,5
0.899,5,5
0.8991,5,5
0.8992,5,5
0.8993,5,5
0.8994,5,5
0.8995,5,5
0.8996,5,5
0.8997,5,5
0.8998,5,5
0.8999,5,5
0.9,5,5
0.9001,5,5
0.9002,5,5
0.9003,5,5
0.9004,5,5
0.9005,5,5
0.9006,5,5
0.9007,5,5
0.9008,5,5
0.9009,5,5
0.901,5,5
0.9011,5,5
0.9012,5,5
0.9013,5,5
0.9014,5,5
0.9015,5,5
0.9016,5,5
0.9017,5,5
0.9018,5,5
0.9019,5,5
0.902,5,5
0.9021,5,5
0.9022,5,5
0.9023,5,5
0.9024,5,5
0.9025,5,5
0.9026,5,5
0.9027,5,5
0.9028,5,5
0.9029,5,5
0.903,5,5
0.9031,5,5
0.9032,5,5
0.9033,5,5
0.9034,5,5
0.9035,5,5
0.9036,5,5
0.9037,5,5
0.9038,5,5
0.9039,5,5
0.904,5,5
0.9041,5,5
0.9042,5,5
0.9043,5,5
0.9044,5,5
0.9045,5,5
0.9046,5,5
0.9047,5,5
0.9048,5,5
0.9049,5,5
0.905,5,5
0.9051,5,5
0.9052,5,5
0.9053,5,5
0.9054,5,5
0.9055,5,5
0.9056,5,5
0.9057,5,5
0.9058,5,5
0.9059,5,5
0.906,5,5
0.9061,5,5
0.9062,5,5
0.9063,5,5
0.9064,5,5
0.9065,5,5
0.9066,5,5
0.9067,5,5
0.9068,5,5
0.9069,5,5
0.907,5,5
0.9071,5,5
0.9072,5,5
0.9073,5,5
0.9074,5,5
0.9075,5,5
0.9076,5,5
0.9077,5,5
0.9078,5,5
0.9079,5,5
0.908,5,5
0.9081,5,5
0.9082,5,5
0.9083,5,5
0.9084,5,5
0.9085,5,5
0.9086,5,5
0.9087,5,5
0.9088,5,5
0.9089,5,5
0.909,5,5
0.9091,5,5
0.9092,5,5
0.9093,5,5
0.9094,5,5
0.9095,5,5
0.9096,5,5
0.9097,5,5
0.9098,5,5
0.9099,5,5
0.91,5,5
0.9101,5,5
0.9102,5,5
0.9103,5,5
0.9104,5,5
0.9105,5,5
0.9106,5,5
0.9107,5,5
0.9108,5,5
0.9109,5,5
0.911,5,5
0.9111,5,5
0.9112,5,5
0.9113,5,5
0.9114,5,5
0.9115,5,5
0.9116,5,5
0.9117,5,5
0.9118,5,5
0.9119,5,5
0.912,5,5
0.9121,5,5
0.9122,5,5
0.9123,5,5
0.9124,5,5
0.9125,5,5
0.9126,5,5
0.9127,5,5
0.9128,5,5
0.9129,5,5
0.913,5,5
0.9131,5,5
0.9132,5,5
0.9133,5,5
0.9134,5,5
0.9135,5,5
0.9136,5,5
0.9137,5,5
0.9138,6,5
0.9139,6,5
0.914,6,5
0.9141,6,5
0.9142,6,5
0.9143,6,5
0.9144,6,5
0.9145,6,5
0.9146,6,5
0.9147,6,5
0.9148,6,5
0.9149,6,5
0.915,6,5
0.9151,6,5
0.9152,6,5
0.9153,6,5
0.9154,6,5
0.9155,6,5
0.9156,6,5
0.9157,6,5
0.9158,6,5
0.9159,6,5
0.916,6,5
0.9161,6,5
0.9162,6,5
0.9163,6,5
0.9164,6,5
0.9165,6,5
0.9166,6,5
0.9167,6,5
0.9168,6,5
0.9169,6,5
0.917,6,5
0.9171,6,5
0.9172,6,5
0.9173,6,5
0.9174,6,5
0.9175,6,5
0.9176,6,5
0.9177,6,5
0.9178,6,5
0.9179,6,5
0.918,6,5
0.9181,6,5
0.9182,6,5
0.9183,6,5
0.9184,6,5
0.9185,6,4
0.9186,6,4
0.9187,6,4
0.9188,6,4
0.9189,6,4
0.919,6,4
0.9191,6,4
0.9192,6,4
0.9193,6,4
0.9194,6,4
0.9195,6,4
0.9196,5,4
0.9197,5,4
0.9198,5,4
0.9199,5,4
0.92,5,4
0.9201,5,4
0.9202,5,4
0.9203,5,4
0.9204,5,4
0.9205,5,4
0.9206,5,4
0.9207,5,4
0.9208,5,4
0.9209,5,4
0.921,5,4
0.9211,5,4
0.9212,5,4
0.9213,5,4
0.9214,5,4
0.9215,5,4
0.9216,5,4
0.9217,5,4
0.9218,5,4
0.9219,5,4
0.922,5,4
0.9221,5,4
0.9222,5,4
0.9223,5,4
0.9224,5,4
0.9225,5,4
0.9226,5,4
0.9227,5,4
0.9228,5,4
0.9229,5,4
0.923,5,4
0.9231,5,4
0.9232,5,4
0.9233,5,4
0.9234,5,4
0.9235,5,4
0.9236,5,4
0.9237,5,4
0.9238,5,4
0.9239,5,4
0.924,5,4
0.9241,5,4
0.9242,6,4
0.9243,6,4
0.9244,6,4
0.9245,6,4
0.9246,6,4
0.9247,6,4
0.9248,6,4
0.9249,6,4
0.925,6,4
0.9251,6,4
0.9252,6,4
0.9253,6,4
0.9254,6,4
0.9255,6,4
0.9256,6,4
0.9257,6,4
0.9258,6,4
0.9259,6,4
0.926,6,4
0.9261,6,4
0.9262,6,4
0.9263,6,4
0.9264,6,4
0.9265,6,4
0.9266,6,4
0.9267,6,4
0.9268,6,4
0.9269,6,4
0.927,6,4
0.9271,6,4
0.9272,6,4
0.9273,6,4
0.9274,6,4
0.9275,6,4
0.9276,6,4
0.9277,6,4
0.9278,6,4
0.9279,6,4
0.928,6,4
0.9281,6,4
0.9282,6,4
0.9283,6,4
0.9284,6,4
0.9285,6,4
0.9286,6,4
0.9287,6,4
0.9288,6,4
0.9289,6,4
0.929,6,4
0.9291,6,4
0.9292,6,4
0.9293,6,4
0.9294,6,4
0.9295,6,4
0.9296,6,4
0.9297,6,4
0.9298,6,4
0.9299,6,4
0.93,5,4
0.9301,5,4
0.9302,5,4
0.9303,5,4
0.9304,5,4
0.9305,5,4
0.9306,5,4
0.9307,5,4
0.9308,5,4
0.9309,5,4
0.931,5,4
0.9311,5,4
0.9312,5,4
0.9313,5,4
0.9314,5,4
0.9315,5,4
0.9316,5,4
0.9317,5,4
0.9318,5,4
0.9319,5,4
0.932,5,4
0.9321,5,4
0.9322,5,4
0.9323,5,4
0.9324,5,4
0.9325,5,4
0.9326,5,4
0.9327,5,4
0.9328,5,4
0.9329,5,4
0.933,5,4
0.9331,5,4
0.9332,5,4
0.9333,5,4
0.9334,5,4
0.9335,5,4
0.9336,5,4
0.9337,5,4
0.9338,5,4
0.9339,5,4
0.934,5,4
0.9341,5,4
0.9342,5,4
0.9343,5,4
0.9344,5,4
0.9345,5,4
0.9346,5,4
0.9347,5,4
0.9348,5,4
0.9349,5,4
0.935,4,4
0.9351,4,4
0.9352,4,4
0.9353,4,4
0.9354,4,4
0.9355,4,4
0.9356,4,4
0.9357,4,4
0.9358,4,4
0.9359,4,4
0.936,4,4
0.9361,4,4
0.9362,4,4
0.9363,4,4
0.9364,4,4
0.9365,4,4
0.9366,4,4
0.9367,4,4
0.9368,4,4
0.9369,4,4
0.937,4,4
0.9371,4,4
0.9372,4,4
0.9373,4,4
0.9374,4,4
0.9375,4,4
0.9376,4,4
0.9377,4,4
0.9378,4,4
0.9379,4,4
0.938,4,4
0.9381,4,4
0.9382,4,4
0.9383,4,4
0.9384,4,4
0.9385,4,4
0.9386,4,4
0.9387,4,4
0.9388,4,4
0.9389,4,4
0.939,4,4
0.9391,4,4
0.9392,4,4
0.9393,4,4
0.9394,4,4
0.9395,4,4
0.9396,4,4
0.9397,4,4
0.9398,4,4
0.9399,4,4
0.94,4,4
0.9401,5,4
0.9402,5,4
0.9403,5,4
0.9404,5,4
0.9405,5,4
0.9406,5,4
0.9407,5,4
0.9408,5,4
0.9409,5,4
0.941,5,4
0.9411,5,4
0.9412,5,4
0.9413,5,4
0.9414,5,4
0.9415,5,4
0.9416,5,4
0.9417,5,4
0.9418,5,4
0.9419,5,4
0.942,5,4
0.9421,5,4
0.9422,5,4
0.9423,5,4
0.9424,5,4
0.9425,5,4
0.9426,5,4
0.9427,5,4
0.9428,5,4
0.9429,5,4
0.943,5,4
0.9431,5,4
0.9432,5,4
0.9433,5,4
0.9434,5,4
0.9435,5,4
0.9436,5,4
0.9437,5,4
0.9438,5,4
0.9439,5,4
0.944,5,4
0.9441,5,4
0.9442,5,4
0.9443,5,4
0.9444,5,4
0.9445,5,4
0.9446,5,4
0.9447,5,4
0.9448,5,4
0.9449,5,4
0.945,5,4
0.9451,6,4
0.9452,6,4
0.9453,6,4
0.9454,6,4
0.9455,6,4
0.9456,6,4
0.9457,6,4
0.9458,6,4
0.9459,6,4
0.946,6,4
0.9461,6,4
0.9462,6,4
0.9463,6,4
0.9464,6,4
0.9465,6,4
0.9466,6,4
0.9467,6,4
0.9468,6,4
0.9469,6,4
0.947,6,4
0.9471,6,4
0.9472,6,4
0.9473,6,4
0.9474,6,4
0.9475,6,4
0.9476,6,4
0.9477,6,4
0.9478,6,4
0.9479,6,4
0.948,6,4
0.9481,6,4
0.9482,6,4
0.9483,6,4
0.9484,6,4
0.9485,6,4
0.9486,6,4
0.9487,6,4
0.9488,6,4
0.9489,6,4
0.949,6,4
0.9491,6,4
0.9492,6,4
0.9493,6,4
0.9494,6,4
0.9495,6,4
0.9496,6,4
0.9497,6,4
0.9498,6,4
0.9499,6,4
0.95,6,4
0.9501,6,4
0.9502,6,4
0.9503,6,4
0.9504,6,4
0.9505,6,4
0.9506,6,4
0.9507,6,4
0.9508,6,4
0.9509,5,4
0.951,5,4
0.9511,5,4
0.9512,5,4
0.9513,5,4
0.9514,5,4
0.9515,5,4
0.9516,5,4
0.9517,5,4
0.9518,5,4
0.9519,5,4
0.952,5,4
0.9521,5,4
0.9522,5,4
0.9523,5,4
0.9524,5,4
0.9525,5,4
0.9526,5,4
0.9527,5,4
0.9528,5,4
0.9529,5,4
0.953,5,4
0.9531,5,4
0.9532,5,4
0.9533,5,4
0.9534,5,4
0.9535,5,4
0.9536,5,4
0.9537,5,4
0.9538,5,0
0.9539,5,0
0.954,5,0
0.9541,5,0
0.9542,5,0
0.9543,5,0
0.9544,5,0
0.9545,5,0
0.9546,5,0
0.9547,5,0
0.9548,5,0
0.9549,5,0
0.955,5,0
0.9551,5,0
0.9552,5,0
0.9553,5,0
0.9554,5,0
0.9555,6,0
0.9556,6,0
0.9557,6,0
0.9558,6,0
0.9559,6,0
0.956,6,0
0.9561,6,0
0.9562,6,0
0.9563,6,0
0.9564,6,0
0.9565,6,0
0.9566,6,0
0.9567,6,0
0.9568,6,0
0.9569,6,0
0.957,6,0
0.9571,6,0
0.9572,6,0
0.9573,6,0
0.9574,6,0
0.9575,6,0
0.9576,6,0
0.9577,6,0
0.9578,6,0
0.9579,6,0
0.958,6,0
0.9581,6,0
0.9582,6,0
0.9583,6,0
0.9584,6,0
0.9585,6,0
0.9586,6,0
0.9587,6,0
0.9588,6,0
0.9589,6,0
0.959,6,0
0.9591,6,0
0.9592,6,0
0.9593,6,0
0.9594,6,0
0.9595,6,0
0.9596,6,0
0.9597,6,0
0.9598,6,0
0.9599,6,0
0.96,6,0
0.9601,6,0
0.9602,6,0
0.9603,6,0
0.9604,6,0
0.9605,6,0
0.9606,6,0
0.9607,6,0
0.9608,6,0
0.9609,6,0
0.961,6,0
0.9611,6,0
0.9612,6,0
0.9613,5,0
0.9614,5,0
0.9615,5,0
0.9616,5,0
0.9617,5,0
0.9618,5,0
0.9619,5,0
0.962,5,0
0.9621,5,0
0.9622,5,0
0.9623,5,0
0.9624,5,0
0.9625,5,0
0.9626,5,0
0.9627,5,0
0.9628,5,0
0.9629,5,0
0.963,5,0
0.9631,5,0
0.9632,5,0
0.9633,5,0
0.9634,5,0
0.9635,5,0
0.9636,5,0
0.9637,5,0
0.9638,5,0
0.9639,5,0
0.964,5,0
0.9641,5,0
0.9642,5,0
0.9643,5,0
0.9644,5,0
0.9645,5,0
0.9646,5,0
0.9647,5,0
0.9648,5,0
0.9649,5,0
0.965,5,0
0.9651,5,0
0.9652,5,0
0.9653,5,0
0.9654,5,0
0.9655,5,0
0.9656,5,0
0.9657,5,0
0.9658,5,0
0.9659,5,0
0.966,5,0
0.9661,5,0
0.9662,5,0
0.9663,5,0
0.9664,5,0
0.9665,5,0
0.9666,5,0
0.9667,5,0
0.9668,5,0
0.9669,5,0
0.967,5,0
0.9671,5,0
0.9672,5,0
0.9673,5,0
0.9674,5,0
0.9675,5,0
0.9676,5,0
0.9677,5,0
0.9678,5,0
0.9679,5,0
0.968,5,0
0.9681,5,0
0.9682,5,0
0.9683,5,0
0.9684,5,0
0.9685,5,0
0.9686,5,0
0.9687,5,0
0.9688,5,0
0.9689,5,0
0.969,5,0
0.9691,5,0
0.9692,5,0
0.9693,5,0
0.9694,5,0
0.9695,5,0
0.9696,5,0
0.9697,5,0
0.9698,5,0
0.9699,5,0
0.97,5,0
0.9701,5,0
0.9702,5,0
0.9703,5,0
0.9704,5,0
0.9705,5,0
0.9706,5,0
0.9707,5,0
0.9708,5,0
0.9709,5,0
0.971,5,0
0.9711,5,0
0.9712,5,0
0.9713,5,0
0.9714,5,0
0.9715,5,0
0.9716,5,0
0.9717,5,0
0.9718,5,0
0.9719,5,0
0.972,5,0
0.9721,5,0
0.9722,5,0
0.9723,5,0
0.9724,5,0
0.9725,5,0
0.9726,5,0
0.9727,5,0
0.9728,5,0
0.9729,5,0
0.973,5,0
0.9731,5,0
0.9732,5,0
0.9733,5,0
0.9734,5,0
0.9735,5,0
0.9736,5,0
0.9737,5,0
0.9738,5,0
0.9739,5,0
0.974,5,0
0.9741,5,0
0.9742,5,0
0.9743,5,0
0.9744,5,0
0.9745,5,0
0.9746,5,0
0.9747,5,0
0.9748,5,0
0.9749,5,0
0.975,5,0
0.9751,5,0
0.9752,5,0
0.9753,5,0
0.9754,5,0
0.9755,5,0
0.9756,5,0
0.9757,5,0
0.9758,5,0
0.9759,5,0
0.976,5,0
0.9761,5,0
0.9762,5,0
0.9763,6,0
0.9764,6,0
0.9765,6,0
0.9766,6,0
0.9767,6,0
0.9768,6,0
0.9769,6,0
0.977,6,0
0.9771,6,0
0.9772,6,0
0.9773,6,0
0.9774,6,0
0.9775,6,0
0.9776,6,0
0.9777,6,0
0.9778,6,0
0.9779,6,0
0.978,6,0
0.9781,6,0
0.9782,6,0
0.9783,6,0
0.9784,6,0
0.9785,6,0
0.9786,6,0
0.9787,6,0
0.9788,6,0
0.9789,6,0
0.979,6,0
0.9791,6,0
0.9792,6,0
0.9793,6,0
0.9794,6,0
0.9795,6,0
0.9796,6,0
0.9797,6,0
0.9798,6,0
0.9799,6,0
0.98,6,0
0.9801,6,0
0.9802,6,0
0.9803,6,0
0.9804,6,0
0.9805,6,0
0.9806,6,0
0.9807,6,0
0.9808,6,0
0.9809,6,0
0.981,6,0
0.9811,6,0
0.9812,6,0
0.9813,6,0
0.9814,6,0
0.9815,6,0
0.9816,6,0
0.9817,6,0
0.9818,6,0
0.9819,6,0
0.982,6,0
0.9821,5,0
0.9822,5,0
0.9823,5,0
0.9824,5,0
0.9825,5,0
0.9826,5,0
0.9827,5,0
0.9828,5,0
0.9829,5,0
0.983,5,0
0.9831,5,0
0.9832,5,0
0.9833,5,0
0.9834,5,0
0.9835,5,0
0.9836,5,0
0.9837,5,0
0.9838,5,0
0.9839,5,0
0.984,5,0
0.9841,5,0
0.9842,5,0
0.9843,5,0
0.9844,5,0
0.9845,5,0
0.9846,5,0
0.9847,5,0
0.9848,5,0
0.9849,5,0
0.985,5,0
0.9851,5,0
0.9852,5,0
0.9853,5,0
0.9854,5,0
0.9855,5,0
0.9856,5,0
0.9857,5,0
0.9858,5,0
0.9859,5,0
0.986,5,0
0.9861,5,0
0.9862,5,0
0.9863,5,0
0.9864,5,0
0.9865,5,0
0.9866,5,0
0.9867,6,0
0.9868,6,0
0.9869,6,0
0.987,6,0
0.9871,6,0
0.9872,6,0
0.9873,6,0
0.9874,6,0
0.9875,6,0
0.9876,6,0
0.9877,6,0
0.9878,6,0
0.9879,6,0
0.988,6,0
0.9881,6,0
0.9882,6,0
0.9883,6,0
0.9884,6,0
0.9885,6,0
0.9886,6,0
0.9887,6,0
0.9888,6,0
0.9889,6,0
0.989,6,0
0.9891,6,0
0.9892,6,0
0.9893,6,0
0.9894,6,0
0.9895,6,0
0.9896,6,0
0.9897,6,0
0.9898,6,0
0.9899,6,0
0.99,6,0
0.9901,6,0
0.9902,6,0
0.9903,6,0
0.9904,6,0
0.9905,6,0
0.9906,6,0
0.9907,6,0
0.9908,6,0
0.9909,6,0
0.991,6,0
0.9911,6,0
0.9912,6,0
0.9913,6,0
0.9914,6,0
0.9915,6,0
0.9916,6,0
0.9917,6,0
0.9918,6,0
0.9919,6,0
0.992,6,0
0.9921,6,0
0.9922,6,0
0.9923,6,0
0.9924,6,0
0.9925,6,0
0.9926,5,0
0.9927,5,0
0.9928,5,0
0.9929,5,0
0.993,5,0
0.9931,5,0
0.9932,5,0
0.9933,5,0
0.9934,5,0
0.9935,5,0
0.9936,5,0
0.9937,5,0
0.9938,5,0
0.9939,5,0
0.994,5,0
0.9941,5,0
0.9942,5,0
0.9943,5,0
0.9944,5,0
0.9945,5,0
0.9946,5,0
0.9947,5,0
0.9948,5,0
0.9949,5,0
0.995,5,0
0.9951,5,0
0.9952,5,0
0.9953,5,0
0.9954,5,0
0.9955,5,0
0.9956,5,0
0.9957,5,0
0.9958,5,0
0.9959,5,0
0.996,5,0
0.9961,5,0
0.9962,5,0
0.9963,5,0
0.9964,5,0
0.9965,5,0
0.9966,5,0
0.9967,5,0
0.9968,5,0
0.9969,5,0
0.997,5,0
0.9971,5,0
0.9972,5,0
0.9973,5,0
0.9974,5,0
0.9975,4,0
0.9976,4,0
0.9977,4,0
0.9978,4,0
0.9979,4,0
0.998,4,0
0.9981,4,0
0.9982,4,0
0.9983,4,0
0.9984,4,0
0.9985,4,0
0.9986,4,0
0.9987,4,0
0.9988,3,0
0.9989,3,0
0.999,3,0
0.9991,3,0
0.9992,3,0
0.9993,3,0
0.9994,2,0
0.9995,2,0
0.9996,2,0
0.9997,1,0
0.9998,1,0
0.9999,0,0
1.0,0,0


==> sections/data/random_eigs_10x10.dat <==
x y
0.0 0.00010000005245204637
0.01 0.00033677247043654003
0.02 0.0005227659875117985
0.03 0.000666890905317883
0.04 0.000775878722805213
0.05 0.0008548990781112443
0.06 0.0009079727485901769
0.07 0.0009382560443760594
0.08 0.0009482429925360038
0.09 0.0009399157732329177
0.1 0.000914865536164089
0.11 0.000874402395544271
0.12 0.0008196738987139712
0.13 0.0007518149470985787
0.14 0.0006721578229051827
0.15 0.0005825348150240645
0.16 0.0004856976623098826
0.17 0.0003858360476759324
0.18 0.00028906981401626594
0.19 0.00020360100361662008
0.2 0.000139018279176987
0.21 0.00010429718690101433
0.22 0.00010465479012204676
0.23 0.0001385291638843544
0.24 0.00019669133699210556
0.25 0.0002647080092190167
0.26 0.00032772186913421626
0.27 0.0003747626727515128
0.28 0.00040043984789758075
0.29 0.0004040936605316477
0.3 0.00038788232285882104
0.31 0.0003550423329562622
0.32 0.00030858084222305527
0.33 0.00024893281141525535
0.34 0.00015554603034544282
0.35 0.0001389446092794949
0.36 0.00012546833308354558
0.37 0.00010222918344889572
0.38 0.0001049007142677054
0.39 0.00010954978037800182
0.4 0.00015330019110511663
0.41 0.0001855467281498515
0.42 0.00019974791681699072
0.43 0.00019650307411429207
0.44 0.00018144884703679475
0.45 0.0001607798412028092
0.46 0.00013932101151268022
0.47 0.0001203502819656484
0.48 0.00010602178700528839
0.49 0.00010019035952794562
0.5 0.00010003504045510479
0.51 0.00010359523411188983
0.52 0.0001144270713688564
0.53 0.0001309287275080001
0.54 0.0001515428169162777
0.55 0.00017439546355167509
0.56 0.0001973312188436142
0.57 0.00021806031067980703
0.58 0.00023434053767376462
0.59 0.0002441497632506335
0.6 0.0002458361113770469
0.61 0.00023828690509295597
0.62 0.0002212155283886315
0.63 0.00019566692997120594
0.64 0.00016467852609598497
0.65 0.0001336464479667244
0.66 0.00010966921997261775
0.67 0.00010000114179012804
0.68 0.00010000901679384446
0.69 0.00011899352845087734
0.7 0.00015309731747352817
0.71 0.00019587352845663511
0.72 0.00024443273992542697
0.73 0.0002967564616657087
0.74 0.00035168474689984395
0.75 0.0004086685088847916
0.76 0.00046752238942383763
0.77 0.0005282472521811057
0.78 0.0005909201546335937
0.79 0.0006556320116036044
0.8 0.0007224545432949394
0.81 0.0007914236149227863
0.82 0.0008625309159065386
0.83 0.0009357191985104381
0.84 0.0010108782481450336
0.85 0.0010878398057336358
0.86 0.0011663701231503136
0.87 0.001246158892489926
0.88 0.0013268030236361227
0.89 0.0014077831317300768
0.9 0.001488429510197956
0.91 0.0015678725283863088
0.92 0.001644969262098825
0.93 0.0017181926846895105
0.94 0.0017854598003865458
0.95 0.0018438562645286506
0.96 0.0018891775349400017
0.97 0.0019151274468845255
0.98 0.0019118360100320844
0.99 0.001862917447251949
1.0 0.0017390860273008672

0.0 0.0001000038797182346
0.01 0.07513727914882064
0.02 0.1010119408491001
0.03 0.10372443036757953
0.04 0.09957424240185306
0.05 0.09316756116803052
0.06 0.08596297666269725
0.07 0.07854374774560734
0.08 0.07119054920748545
0.09 0.0640591389809667
0.1 0.0572462450819367
0.11 0.0508174714868291
0.12 0.04482028188078018
0.13 0.039290383072533776
0.14 0.03425486179158006
0.15 0.029733543399453242
0.16 0.0257392650272413
0.17 0.022277444897564547
0.18 0.019345269131731516
0.19 0.016930923157817527
0.2 0.015013447930904084
0.21 0.01356373221840785
0.22 0.01254653081519067
0.23 0.011922283128932275
0.24 0.011646753612088381
0.25 0.011667236170320954
0.26 0.011916069915343858
0.27 0.012303109120559461
0.28 0.012704940246607357
0.29 0.012932516540579144
0.3 0.012589119780976274
0.31 0.01061754084269302
0.32 0.0065944599815514785
0.33 0.0028322604476997775
0.34 0.0007121217533816202
0.35 0.0005083912922052182
0.36 0.002282180573109082
0.37 0.005365048760774076
0.38 0.0029605421094489404
0.39 0.002477024886741136
0.4 0.009541203051760695
0.41 0.009896428671339712
0.42 0.009739150872988527
0.43 0.008776831167433132
0.44 0.00711889261667778
0.45 0.005156153847893602
0.46 0.003267971706187502
0.47 0.0017183713169846159
0.48 0.0006706952935796388
0.49 0.00021557782268347636
0.5 0.00039829697799092086
0.51 0.0012190040404489475
0.52 0.0026297599700081686
0.53 0.004545940669381745
0.54 0.006845329576668508
0.55 0.009379195130521835
0.56 0.011988642541491559
0.57 0.014521144045199311
0.58 0.016839227004225205
0.59 0.018814057371468663
0.6 0.020296059022787933
0.61 0.02103771380119688
0.62 0.020501099295821074
0.63 0.017754357509746965
0.64 0.012868805568268112
0.65 0.007642032757159591
0.66 0.003455009145684091
0.67 0.0009216779195204093
0.68 0.00033005024945635675
0.69 0.0018080085806482583
0.7 0.005412556334564044
0.71 0.011134128938135831
0.72 0.018878668723663974
0.73 0.028430842336475883
0.74 0.03938136296579824
0.75 0.051048952698044575
0.76 0.06254266989156256
0.77 0.07313106447810229
0.78 0.08259123088608838
0.79 0.09107674064894009
0.8 0.09881205054651572
0.81 0.10595917748269748
0.82 0.11260887177524243
0.83 0.11880083181109885
0.84 0.124541201010831
0.85 0.12981356545253192
0.86 0.13458527847323787
0.87 0.13881095982210423
0.88 0.14243433951576476
0.89 0.14538911548845496
0.9 0.1475992006848346
0.91 0.14897857407126916
0.92 0.14943086400565356
0.93 0.14884874914344828
0.94 0.1471132456884975
0.95 0.14409295525581253
0.96 0.13964337968259205
0.97 0.13360648816809192
0.98 0.12581090503778522
0.99 0.11607353416199519
1.0 0.10420464905424182

0.0 0.1888101333158645
0.01 0.2139700403245127
0.02 0.2699415995340546
0.03 0.3320146303664985
0.04 0.38444786766904504
0.05 0.4213688193001865
0.06 0.4382054912982552
0.07 0.43629680957950095
0.08 0.4239150263739315
0.09 0.4069026128445637
0.1 0.3877193033084416
0.11 0.3674009749265662
0.12 0.346453199057151
0.13 0.32516514115888606
0.14 0.30372692626982734
0.15 0.28227866447911526
0.16 0.2609332865946358
0.17 0.23978834298161592
0.18 0.21893277118465787
0.19 0.19845122427712297
0.2 0.1784271546056412
0.21 0.15894522585928553
0.22 0.140093332114722
0.23 0.12196436728593171
0.24 0.10465785728246775
0.25 0.08828165266118862
0.26 0.07295419349072683
0.27 0.05880882181477839
0.28 0.04600494941447723
0.29 0.03476487383790521
0.3 0.025523369277115314
0.31 0.019390131228307225
0.32 0.016866131873968744
0.33 0.01575212604024288
0.34 0.014831307136656358
0.35 0.013848030200453271
0.36 0.012687317694697225
0.37 0.010116241005442568
0.38 0.00787749978477369
0.39 0.008966347991624124
0.4 0.013774268806305544
0.41 0.02813166587111233
0.42 0.03642573803812231
0.43 0.04188880851148564
0.44 0.04806291022183454
0.45 0.0556240992178703
0.46 0.06430217280744917
0.47 0.07356602101433274
0.48 0.08280055049145603
0.49 0.09139451772128668
0.5 0.09883536729330217
0.51 0.10478647840885066
0.52 0.10907634902088341
0.53 0.11156063532092826
0.54 0.11192756047453463
0.55 0.10965779322486305
0.56 0.10434664275283637
0.57 0.09615184962353414
0.58 0.08581103696893913
0.59 0.0742927058285413
0.6 0.06254224556410666
0.61 0.05147084338546139
0.62 0.04216495911408113
0.63 0.03603982481681251
0.64 0.033488921086101964
0.65 0.03317979031845531
0.66 0.03417664936433104
0.67 0.036242942163582356
0.68 0.03936497322078525
0.69 0.04354126497937819
0.7 0.048734931188540255
0.71 0.05489432768438524
0.72 0.06200404105324486
0.73 0.07015506327538591
0.74 0.07963541448909328
0.75 0.0910151451058253
0.76 0.10508368166673647
0.77 0.12247674154579023
0.78 0.14332229664091792
0.79 0.16736795333842014
0.8 0.19428266911349626
0.81 0.22378708373047557
0.82 0.2556601186895784
0.83 0.28971714433207735
0.84 0.3257913332563144
0.85 0.36372187591901184
0.86 0.4033471595060843
0.87 0.4445010152516392
0.88 0.48701083355623037
0.89 0.530696856846528
0.9 0.5753722579601003
0.91 0.6208437745594292
0.92 0.6669127572658299
0.93 0.7133765360318057
0.94 0.7600300352628491
0.95 0.8066675840343955
0.96 0.8530848791014423
0.97 0.8990810679392216
0.98 0.9444609274987885
0.99 0.9890371211114533
1.0 1.0326325196193193

0.0 0.6018650814512405
0.01 0.5875754216622461
0.02 0.572642858004207
0.03 0.557864748824301
0.04 0.5447020781929597
0.05 0.5362726310575627
0.06 0.5373265178145388
0.07 0.547361118389373
0.08 0.5590512805847396
0.09 0.5674723114833068
0.1 0.5710260527733467
0.11 0.5694882654307265
0.12 0.563128310468545
0.13 0.5524061127430703
0.14 0.537860351722195
0.15 0.5200596114359416
0.16 0.4995756311853403
0.17 0.47696531607862164
0.18 0.4527572743561314
0.19 0.4274416792239661
0.2 0.40146312609304813
0.21 0.375216276119286
0.22 0.3490439911074085
0.23 0.3232375773983202
0.24 0.2980387193060684
0.25 0.2736426829873558
0.26 0.25020237480152263
0.27 0.22783280632852385
0.28 0.2066154079275609
0.29 0.18660136716891704
0.3 0.1678125447828539
0.31 0.15023688700417884
0.32 0.13381019140200376
0.33 0.11835703799732639
0.34 0.1033742437848524
0.35 0.08702867110697415
0.36 0.0630815727827013
0.37 0.03595771675002041
0.38 0.028760774540188525
0.39 0.036407085990542994
0.4 0.04835259209371039
0.41 0.060163389415339566
0.42 0.07697506010016172
0.43 0.09794822795007073
0.44 0.12032406938708469
0.45 0.14220680170569067
0.46 0.16162150446997586
0.47 0.17683712447743755
0.48 0.18717658076265298
0.49 0.19321171884911237
0.5 0.19607626022866387
0.51 0.19677302882184114
0.52 0.19602439864993795
0.53 0.1945174336031526
0.54 0.1932097987505002
0.55 0.1933724440759376
0.56 0.19616086674877972
0.57 0.2019941465660422
0.58 0.2103358500225279
0.59 0.21984863001088856
0.6 0.22859286766398562
0.61 0.23453375246466887
0.62 0.23676309186642336
0.63 0.23644271469862066
0.64 0.2360054759076885
0.65 0.23769137298258008
0.66 0.24295412605263952
0.67 0.2525782378384527
0.68 0.26694692872876963
0.69 0.28623651954272217
0.7 0.31051450256345553
0.71 0.3397737789532946
0.72 0.37393804084699206
0.73 0.412861457268551
0.74 0.4563331706281814
0.75 0.5040884604726203
0.76 0.5558244066399506
0.77 0.6112170604018468
0.78 0.6699377536314686
0.79 0.7316670859301324
0.8 0.7961058658971625
0.81 0.8629827856480463
0.82 0.9320589428883523
0.83 1.0031295501576232
0.84 1.0760233108007118
0.85 1.15060000351644
0.86 1.226746811023266
0.87 1.3043738706582817
0.88 1.3834094382360573
0.89 1.463794963273916
0.9 1.5454802903439666
0.91 1.628419137141698
0.92 1.7125649574933741
0.93 1.7978672748131792
0.94 1.8842685636225578
0.95 1.9717017577756422
0.96 2.0600884681286087
0.97 2.149337994237871
0.98 2.2393472097124207
0.99 2.330001385328565
1.0 2.421175985087806

0.0 1.2428408018708061
0.01 1.3166703250420835
0.02 1.3830227251580334
0.03 1.4402702450322977
0.04 1.487304914797607
0.05 1.5236560549300702
0.06 1.549485001317092
0.07 1.5654766796901554
0.08 1.572673789444941
0.09 1.5723011847254713
0.1 1.5656143182091207
0.11 1.5537876216679862
0.12 1.5378443809380498
0.13 1.5186216078795591
0.14 1.4967605275149605
0.15 1.4727134035210228
0.16 1.4467587942164748
0.17 1.4190190416812725
0.18 1.389475509519546
0.19 1.357978785593825
0.2 1.3242529583683489
0.21 1.287895563330414
0.22 1.2483782709144844
0.23 1.2050571302758326
0.24 1.157200143526091
0.25 1.1040189641144393
0.26 1.044622175409058
0.27 0.9776631519630542
0.28 0.9003164351462435
0.29 0.8071149134393961
0.3 0.6940792629555428
0.31 0.5686292993278496
0.32 0.4442828054339107
0.33 0.3304813764877277
0.34 0.23268884989602254
0.35 0.15553857550847977
0.36 0.10726113492106122
0.37 0.08660366008013166
0.38 0.07630649356536474
0.39 0.07150915790265383
0.4 0.07670311094552618
0.41 0.10424246656558746
0.42 0.15702257511280773
0.43 0.22995722563247406
0.44 0.31358427033303043
0.45 0.3695905170646422
0.46 0.3883515756396399
0.47 0.408134370431526
0.48 0.4359401511049306
0.49 0.4718847009904222
0.5 0.5146412354122454
0.51 0.5626979616704546
0.52 0.6141056968787812
0.53 0.6621791634294362
0.54 0.6766400180167355
0.55 0.6463819131036601
0.56 0.6038807707281623
0.57 0.5607311182239707
0.58 0.5212953636335391
0.59 0.4887225403927903
0.6 0.46605611083442244
0.61 0.4560953557859136
0.62 0.46027790643556005
0.63 0.47776025258644506
0.64 0.5062242757226736
0.65 0.5433653544292236
0.66 0.5875420034069807
0.67 0.6377368103741019
0.68 0.6933587603667091
0.69 0.7540860217757749
0.7 0.8197674560312085
0.71 0.8903635868577398
0.72 0.9659099405683841
0.73 1.046492258220926
0.74 1.132227721641837
0.75 1.2232490713253599
0.76 1.3196900689404676
0.77 1.4216716749373357
0.78 1.5292888337520456
0.79 1.6425980093800785
0.8 1.7616056605551655
0.81 1.8862577462932748
0.82 2.0164301779992755
0.83 2.151919961946077
0.84 2.292436683863147
0.85 2.437594045705424
0.86 2.5869014345409864
0.87 2.739756039902189
0.88 2.8954368817827687
0.89 3.053103262693452
0.9 3.2118014782882995
0.91 3.3704847095485473
0.92 3.528051084699004
0.93 3.6834028445205047
0.94 3.835524532901512
0.95 3.983570689512123
0.96 4.126946459079018
0.97 4.265362244527386
0.98 4.398848978675346
0.99 4.527732146734564
1.0 4.652574514000359

0.0 3.5713407029842528
0.01 3.591070570048887
0.02 3.612482002928176
0.03 3.6355991889460197
0.04 3.6597361288020225
0.05 3.683401535436062
0.06 3.704249503856965
0.07 3.7190412673282798
0.08 3.723541207336475
0.09 3.7122389754733143
0.1 3.6779282327442044
0.11 3.6122401513981948
0.12 3.5103919375255535
0.13 3.377999353681462
0.14 3.2274930950911624
0.15 3.069274122137364
0.16 2.9095472369174753
0.17 2.751785606084673
0.18 2.5980597550200306
0.19 2.449749706162917
0.2 2.307891313900532
0.21 2.173334564531357
0.22 2.0467752393417378
0.23 1.9285981339231737
0.24 1.8180396466638693
0.25 1.707495178660021
0.26 1.559554468344753
0.27 1.380222023706692
0.28 1.2079637643193348
0.29 1.0582150907211267
0.3 0.9399648299176823
0.31 0.8496482836422227
0.32 0.7769277538300261
0.33 0.7150131192049605
0.34 0.6608417812337681
0.35 0.6130394184968768
0.36 0.5708691581396602
0.37 0.5338237272736729
0.38 0.5014877631995449
0.39 0.4735159721947183
0.4 0.44967149136037343
0.41 0.42991548781804717
0.42 0.41459708722612654
0.43 0.4050453772151568
0.44 0.40724763796516705
0.45 0.45626952003257615
0.46 0.5569703666356935
0.47 0.6622238746821452
0.48 0.7503625651961873
0.49 0.8064520717756012
0.5 0.8282696702174981
0.51 0.8239282709460256
0.52 0.8034615661192448
0.53 0.7802751184446148
0.54 0.7901888783024296
0.55 0.848961249509812
0.56 0.9280713283085632
0.57 1.019394083863914
0.58 1.1217970007000218
0.59 1.235375055430044
0.6 1.3604741284352557
0.61 1.497443483349607
0.62 1.646524929268537
0.63 1.8077560914889492
0.64 1.9808423459253224
0.65 2.164959196815499
0.66 2.35843525176535
0.67 2.5582622443806575
0.68 2.759463701906498
0.69 2.954743422686932
0.7 3.135609425638686
0.71 3.295841057319956
0.72 3.4346717918223866
0.73 3.5558687645963305
0.74 3.664429147215931
0.75 3.76453045711889
0.76 3.8591359768215194
0.77 3.950249695059563
0.78 4.039239722805716
0.79 4.127079966627617
0.8 4.214509184555786
0.81 4.302133300108966
0.82 4.390492774914112
0.83 4.480109297800619
0.84 4.571520423714422
0.85 4.665307172978605
0.86 4.762117246328882
0.87 4.8626847966680815
0.88 4.967846205368361
0.89 5.078549812506523
0.9 5.195856044945416
0.91 5.320923196935672
0.92 5.45497399175639
0.93 5.599240063593184
0.94 5.754886473523204
0.95 5.92292578429252
0.96 6.10413824982544
0.97 6.299016936443214
0.98 6.507751127274445
0.99 6.730249797552938
1.0 6.966195135902438

0.0 6.251289677118295
0.01 6.030139008943335
0.02 5.811510342082731
0.03 5.595355181005827
0.04 5.381812657472075
0.05 5.171244332856707
0.06 4.96429424806688
0.07 4.762007714027957
0.08 4.56607180017701
0.09 4.3792710762275515
0.1 4.2061199316397175
0.11 4.052566511761578
0.12 3.9214886492757066
0.13 3.8060916280538923
0.14 3.6936148468774808
0.15 3.574176426819281
0.16 3.442824367844258
0.17 3.297892199995896
0.18 3.139490604782439
0.19 2.968664287534282
0.2 2.7869801674944066
0.21 2.5963594930565117
0.22 2.399066961846362
0.23 2.197887120567948
0.24 1.9969535407659516
0.25 1.8074063999116692
0.26 1.670373603776483
0.27 1.5840483674716521
0.28 1.515596706681521
0.29 1.4577383390140581
0.3 1.4079659160601345
0.31 1.36468940116812
0.32 1.3267334386917295
0.33 1.2932252853719417
0.34 1.2635314482832245
0.35 1.2372011398265388
0.36 1.2139162178149214
0.37 1.1934504124322176
0.38 1.1756394217431392
0.39 1.1603632401357242
0.4 1.147543172074268
0.41 1.137158344261976
0.42 1.1292910045681195
0.43 1.1242192916261775
0.44 1.122597523371791
0.45 1.1258111767499275
0.46 1.1366665137463134
0.47 1.160443696325154
0.48 1.204673308990771
0.49 1.272305832305228
0.5 1.3526353575086822
0.51 1.432018372422692
0.52 1.51048976522583
0.53 1.5962130549007831
0.54 1.6953484027347958
0.55 1.8105866497937848
0.56 1.9426775172889015
0.57 2.0915788549372034
0.58 2.257014283383562
0.59 2.4387072454995096
0.6 2.6364663777803155
0.61 2.8502057623359107
0.62 3.072895053680216
0.63 3.15539706062117
0.64 3.2401345928539564
0.65 3.3292146083043224
0.66 3.425172439086806
0.67 3.5316768223305206
0.68 3.654185408853293
0.69 3.8003085533546677
0.7 3.9786886827395227
0.71 4.195529154789978
0.72 4.451401084746111
0.73 4.74214773333584
0.74 5.0621668235067165
0.75 5.406434289874903
0.76 5.770869412917333
0.77 6.1520491754067015
0.78 6.5468571032289375
0.79 6.952224042955267
0.8 7.364972993416711
0.81 7.781757533873491
0.82 8.199089619809698
0.83 8.613456391247613
0.84 9.021517653647148
0.85 9.420355132985723
0.86 9.807719849547128
0.87 10.182211520476214
0.88 10.54333826979957
0.89 10.891444178553064
0.9 11.227535714051907
0.91 11.553062539940205
0.92 11.869705831101976
0.93 12.179207521710532
0.94 12.48325170105419
0.95 12.78339393364998
0.96 13.081027354243359
0.97 13.377373525280692
0.98 13.67348812192776
0.99 13.970274349089582
1.0 14.268499525355027

0.0 8.680426861862594
0.01 8.4412639866512
0.02 8.214263866333654
0.03 7.99962747285222
0.04 7.7976032887287845
0.05 7.608527794423237
0.06 7.432865594525959
0.07 7.27123838490431
0.08 7.12442788912348
0.09 6.9933354304538815
0.1 6.878883410856014
0.11 6.781856241208672
0.12 6.702702048740937
0.13 6.641344333058896
0.14 6.597066100885359
0.15 6.5685105407850095
0.16 6.55379606584719
0.17 6.550697540448511
0.18 6.556826345553445
0.19 6.569749590928492
0.2 6.586995783797828
0.21 6.605844710620149
0.22 6.62249870176779
0.23 6.62840534705718
0.24 6.586444522902492
0.25 6.36399381525352
0.26 6.012686762233843
0.27 5.656088212206995
0.28 5.316948082513387
0.29 4.998442389894484
0.3 4.700200993054488
0.31 4.420980725208721
0.32 4.1593492766042095
0.33 3.913917783872922
0.34 3.683431678027263
0.35 3.466805330670584
0.36 3.2631311248293593
0.37 3.0716766779038247
0.38 2.891877692343499
0.39 2.7233313829407164
0.4 2.5657947025673136
0.41 2.419192248532003
0.42 2.283641050519101
0.43 2.1595042732002088
0.44 2.047494802680811
0.45 1.9488651707364872
0.46 1.86574474121873
0.47 1.8017139385987486
0.48 1.762681153418208
0.49 1.7576814536248755
0.5 1.7970590475806536
0.51 1.883510147342554
0.52 2.00451818657182
0.53 2.1411685676094323
0.54 2.278783433181439
0.55 2.4088786184055513
0.56 2.527860612141193
0.57 2.635454124290278
0.58 2.733261954220009
0.59 2.823639422745132
0.6 2.9090037224629537
0.61 2.991532266191419
0.62 3.0801623671468996
0.63 3.3258378402618427
0.64 3.588008604854283
0.65 3.866750817698123
0.66 4.1623786633188695
0.67 4.475256515805457
0.68 4.805790538130136
0.69 5.154422236327143
0.7 5.5216223457433165
0.71 5.907884215590367
0.72 6.313715790957068
0.73 6.739629047636001
0.74 7.186125326034298
0.75 7.653674368585357
0.76 8.142683872043271
0.77 8.653454844142157
0.78 9.186115783887773
0.79 9.74052557870226
0.8 10.316131668641317
0.81 10.911769949387613
0.82 11.525408174434
0.83 12.153897438152017
0.84 12.792961067193232
0.85 13.437897237886995
0.86 14.08538701100073
0.87 14.735654175277945
0.88 15.39293032534276
0.89 16.063504671233616
0.9 16.753245508829455
0.91 17.466322632907623
0.92 18.2051153908212
0.93 18.970618040066963
0.94 19.762888087688975
0.95 20.581383994820683
0.96 21.425180573935332
0.97 22.293090724105085
0.98 23.18372431432638
0.99 24.095507782869664
1.0 25.02668077907091

0.0 25.097478450325603
0.01 24.253370107111834
0.02 23.398262159331612
0.03 22.53290330816633
0.04 21.658603067551425
0.05 20.77727998360475
0.06 19.891461471940307
0.07 19.004228310612465
0.08 18.119107626149816
0.09 17.239928703157503
0.1 16.370662421713277
0.11 15.515265647549732
0.12 14.677547134527906
0.13 13.861063972752735
0.14 13.069050180601806
0.15 12.30437367739526
0.16 11.569515400985246
0.17 10.866564864605998
0.18 10.197230310183373
0.19 9.562871005681433
0.2 8.964583116017403
0.21 8.4034461299654
0.22 7.8813511791096715
0.23 7.404662864627548
0.24 7.008020166996839
0.25 6.821274335753463
0.26 6.789753735133373
0.27 6.786628806996346
0.28 6.785708793385124
0.29 6.78025356092081
0.3 6.766996908750851
0.31 6.743525885755645
0.32 6.707663583664585
0.33 6.657339345789976
0.34 6.590662228054375
0.35 6.50612774073142
0.36 6.402912629209388
0.37 6.281182637598725
0.38 6.142306613468149
0.39 5.988882059049823
0.4 5.82454787242005
0.41 5.653650932903392
0.42 5.480882446723881
0.43 5.310983441225871
0.44 5.14856513837147
0.45 4.99804120504286
0.46 4.863645079806021
0.47 4.749503144692074
0.48 4.659740677351801
0.49 4.598599690474102
0.5 4.570535305189683
0.51 4.580223894921724
0.52 4.632373003492245
0.53 4.731222934107983
0.54 4.879761590438787
0.55 5.078941831380212
0.56 5.327355988352987
0.57 5.621595358627658
0.58 5.957055839477658
0.59 6.3287288885161885
0.6 6.731671422402915
0.61 7.161088483317152
0.62 7.612053111988945
0.63 8.078803587140982
0.64 8.553323895786304
0.65 9.022584072671657
0.66 9.46434709282048
0.67 9.847612575799062
0.68 10.152893644856697
0.69 10.393241015235827
0.7 10.59617965285192
0.71 10.782365000834272
0.72 10.96375469241874
0.73 11.147280962066864
0.74 11.33743390589841
0.75 11.537603818609183
0.76 11.750775066814949
0.77 11.979921756610159
0.78 12.228271632393803
0.79 12.499516532009215
0.8 12.798007464676852
0.81 13.128950235409814
0.82 13.498591542078021
0.83 13.91432205227695
0.84 14.384469553086635
0.85 14.917331095902238
0.86 15.51910380657306
0.87 16.19153255138218
0.88 16.931371682175698
0.89 17.73239298322031
0.9 18.58802109885087
0.91 19.49281091697887
0.92 20.442728299758294
0.93 21.434888201560586
0.94 22.467192315034197
0.95 23.538023033140075
0.96 24.646015475339965
0.97 25.789890008339988
0.98 26.968323913048437
0.99 28.179846331689582
1.0 29.42274750443134

0.0 38.01080421630427
0.01 36.485402776068064
0.02 35.03082901446886
0.03 33.64603272116557
0.04 32.3294287188422
0.05 31.078849666316913
0.06 29.8915472712205
0.07 28.76424879554652
0.08 27.693264896878787
0.09 26.674634300381207
0.1 25.70428425254905
0.11 24.778185102021396
0.12 23.89248202634278
0.13 23.04359437233721
0.14 22.228280499204832
0.15 21.4436715290062
0.16 20.68728041828717
0.17 19.95699361412857
0.18 19.251051998244737
0.19 18.568026590370277
0.2 17.90679310574131
0.21 17.266508236634223
0.22 16.64658957085353
0.23 16.04670037506441
0.24 15.466740001472774
0.25 14.90684033210449
0.26 14.36736833564638
0.27 13.848934313416342
0.28 13.352404518222064
0.29 12.878915208289635
0.3 12.42988242299213
0.31 12.006997457262417
0.32 11.612192269645918
0.33 11.247553423308725
0.34 10.915161974508965
0.35 10.616847638502364
0.36 10.353875920591133
0.37 10.126633286399732
0.38 9.93441284382069
0.39 9.775393554566705
0.4 9.646836341176535
0.41 9.545429999111366
0.42 9.467670806782852
0.43 9.410176475879258
0.44 9.36988910579448
0.45 9.34417120279052
0.46 9.330823617608852
0.47 9.328057547478423
0.48 9.334445573425588
0.49 9.348867553145007
0.5 9.370459878433849
0.51 9.398571891306327
0.52 9.432730654610998
0.53 9.47261409140535
0.54 9.518032199491866
0.55 9.568916301068803
0.56 9.625317007100165
0.57 9.687412888219153
0.58 9.755534186632937
0.59 9.830210300091784
0.6 9.912258524482283
0.61 10.002949959224367
0.62 10.104329024173186
0.63 10.219854380764911
0.64 10.355725292341598
0.65 10.52355112817882
0.66 10.744470195580172
0.67 11.048650225138907
0.68 11.454972791514207
0.69 11.949985252450865
0.7 12.505952774187898
0.71 13.10220201759655
0.72 13.726959883922806
0.73 14.37370214336437
0.74 15.038602494102543
0.75 15.719235130349425
0.76 16.4139402115408
0.77 17.121504299295704
0.78 17.840992020505045
0.79 18.571653491180346
0.8 19.312871678722864
0.81 20.0641319628403
0.82 20.825004729288217
0.83 21.5951360838024
0.84 22.374243984213916
0.85 23.162118294415578
0.86 23.958623957057036
0.87 24.763706906366565
0.88 25.577402624187005
0.89 26.399847448943824
0.9 27.231292916790533
0.91 28.072123568315973
0.92 28.92287880459114
0.93 29.78427952645986
0.94 30.65726043468782
0.95 31.543008984894957
0.96 32.44301203369084
0.97 33.35911109038557
0.98 34.29356663591382
0.99 35.24913089907703
1.0 36.22912632208468


==> subdiv-avg.dat <==
%% LaTeX2e file `subdiv-avg.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2023/09/09.
%%
    numsubdivs NB GB
    0 0.030008 9.256552
    1 0.12011000000000001 16.598612
    2 0.481742 28.262324
    3 1.948476 46.90262
    4  8.182101999999999 76.82164999999999
    5 62.666666000000006 100.00
    6 100.00 100.00


==> tikz-plots/disc-values.csv <==
x,y
-3.,6.676126952832444
-2.95,6.451760320115969
-2.9,6.2311016054854385
-2.85,6.014148659008029
-2.8,5.800899184140198
-2.75,5.591350725275105
-2.7,5.385500654032996
-2.65,5.183346154149148
-2.6,4.984884204795338
-2.55,4.7901115621496295
-2.5,4.599024739005142
-2.45,4.411619982181107
-2.4,4.227893247468368
-2.35,4.047840171806131
-2.3,3.8714560423466047
-2.25,3.6987357620187598
-2.2,3.529673811150955
-2.15,3.36426420465423
-2.1,3.2025004442028573
-2.05,3.0443754647758845
-2.,2.8898815748423097
-1.95,2.7390103893831665
-1.9,2.591752754846183
-1.8499999999999999,2.4480986650236467
-1.7999999999999998,2.3080371667331336
-1.75,2.171556254066661
-1.7,2.0386427498610242
-1.65,1.9092821729374183
-1.5999999999999999,1.7834585895719623
-1.5499999999999998,1.6611544476047426
-1.5,1.5423503915932868
-1.45,1.4270250574939722
-1.4,1.3151548455471112
-1.3499999999999999,1.206713670394032
-1.2999999999999998,1.1016726880237477
-1.25,1.
-1.2,0.9016603366317572
-1.15,0.8066147223987686
-1.0999999999999999,0.7148201290958461
-1.0499999999999998,0.6262291248535252
-1.,0.5407895304103693
-0.9499999999999997,0.45844409764206795
-0.8999999999999999,0.379130229149469
-0.8500000000000001,0.3027797612564342
-0.7999999999999998,0.2293188354681212
-0.75,0.1586678845324622
-0.6999999999999997,0.09074175790988338
-0.6499999999999999,0.02545000697435854
-0.5999999999999996,-0.03730265772814484
-0.5499999999999998,-0.09761573613224403
-0.5,-0.15559214780777691
-0.44999999999999973,-0.21133730745760132
-0.3999999999999999,-0.2649581063099988
-0.34999999999999964,-0.3165618479730853
-0.2999999999999998,-0.3662551910544112
-0.25,-0.4141431487224538
-0.19999999999999973,-0.46032818796477765
-0.1499999999999999,-0.5049094600991564
-0.09999999999999964,-0.5479821811404386
-0.04999999999999982,-0.5896371679187941
0.050000000000000266,-0.6690334688638084
0.10000000000000009,-0.7069322720818926
0.15000000000000036,-0.7437283048555818
0.20000000000000018,-0.7794881547253557
0.25,-0.8142738036560833
0.30000000000000027,-0.848142845456499
0.3500000000000001,-0.8811487287935346
0.40000000000000036,-0.9133410139062522
0.4500000000000002,-0.9447656337438516
0.5,-0.9754651525663016
0.5500000000000003,-1.0054790169994003
0.6000000000000001,-1.0348437961254244
0.6500000000000004,-1.063593408443733
0.7000000000000002,-1.091759334495743
0.75,-1.1193708146635368
0.8000000000000003,-1.1464550321676212
0.8500000000000001,-1.173037281649042
0.9000000000000004,-1.1991411239600807
0.9500000000000002,-1.2247885279358464
1.,-1.25
1.0499999999999998,-1.2747947024903654
1.1000000000000005,-1.2991905615886854
1.1500000000000004,-1.3232043657141868
1.2000000000000002,-1.346851855201074
1.25,-1.3701478040315378
1.2999999999999998,-1.3931060943426312
1.3500000000000005,-1.4157397843704744
1.4000000000000004,-1.4380611704407775
1.4500000000000002,-1.4600818435620044
1.5,-1.4818127411275015
1.5499999999999998,-1.5032641941861131
1.6000000000000005,-1.5244459706974116
1.6500000000000004,-1.5453673151477676
1.7000000000000002,-1.566036984867014
1.75,-1.5864632833522725
1.8000000000000007,-1.6066540908754179
1.8500000000000005,-1.6266168926234768
1.9000000000000004,-1.6463588045967104
1.9500000000000002,-1.665886597467056
2.,-1.6852067185797186
2.0500000000000007,-1.7043253122628612
2.1000000000000005,-1.7232482385942938
2.1500000000000004,-1.741981090759674
2.2,-1.7605292111237834
2.25,-1.778897706124858
2.3000000000000007,-1.797091460091514
2.3500000000000005,-1.8151151480724443
2.4000000000000004,-1.8329732477606537
2.45,-1.850670050586432
2.5,-1.868209672046441
2.5500000000000007,-1.885596061330193
2.6000000000000005,-1.9028330102996398
2.6500000000000004,-1.9199241618726512
2.7,-1.936873017856633
2.75,-1.9536829462745149
2.8000000000000007,-1.9703571882216486
2.8500000000000005,-1.9868988642888534
2.9000000000000004,-2.003310980583844
2.95,-2.01959643438056
3.,-2.035758019423446
3.0500000000000007,-2.0517984309115023
3.1000000000000005,-2.067720270184882
3.1500000000000004,-2.083526049134988
3.2,-2.0992181943573067
3.25,-2.114799051064718
3.3000000000000007,-2.130270886777609
3.3500000000000005,-2.1456358948058476
3.4000000000000004,-2.160896197536511
3.45,-2.1760538495402106
3.5,-2.1911108405078625
3.5500000000000007,-2.2060690980288937
3.6000000000000005,-2.2209304902210225
3.6500000000000004,-2.23569682822105
3.7,-2.2503698685453632
3.75,-2.264951315328264
3.8000000000000007,-2.27944282244564
3.8500000000000005,-2.2938459955309582
3.9000000000000004,-2.30816239389008
3.95,-2.32239353232095
4.,-2.336540882843772
4.050000000000001,-2.3506058763469424
4.1000000000000005,-2.3645899041536005
4.15,-2.3784943195133894
4.2,-2.3923204390236688
4.25,-2.4060695439841724
4.300000000000001,-2.419742881688819
4.3500000000000005,-2.4333416666581704
4.4,-2.4468670818157894
4.45,-2.460320279611547
4.5,-2.473702383094748
4.550000000000001,-2.487014486939735
4.6000000000000005,-2.5002576584265186
4.65,-2.5134329383787666
4.7,-2.5265413420613823
4.75,-2.5395838600397638
4.800000000000001,-2.5525614590026793
4.8500000000000005,-2.5654750825506354
4.9,-2.578325651951449
4.95,-2.5911140668646646
5.,-2.6038412060363556


==> tikz-plots/disc-values2.csv <==
x,y
1.05,1.0433194356036326
1.1,1.0819149590914086
1.1500000000000001,1.1178534925506187
1.2000000000000002,1.151842177329145
1.25,1.184276049868061
1.3,1.2154133929833835
1.35,1.2454382565240951
1.4000000000000001,1.2744892465852307
1.4500000000000002,1.3026748758224944
1.5,1.3300825848987288
1.55,1.356784428744168
1.6,1.3828408556647687
1.6500000000000001,1.4083033257099635
1.7000000000000002,1.433216186855682
1.75,1.4576180572204558
1.8,1.4815428674002682
1.85,1.5050206622873363
1.9000000000000001,1.528078228551731
1.9500000000000002,1.5507395931005696
2.,1.5730264242984613
2.0500000000000003,1.5949583587181315
2.1,1.6165532700391123
2.15,1.637827492426693
2.2,1.6587960076800092
2.25,1.6794726032412586
2.3000000000000003,1.6998700065463601
2.35,1.7199999999999984
2.4000000000000004,1.7398735199559678
2.45,1.7595007423969178
2.5,1.7788911574788564
2.5500000000000003,1.7980536346946887
2.6,1.816996480088445
2.6500000000000004,1.8357274866969204
2.7,1.8542539791917367
2.75,1.87258285353157
2.8000000000000003,1.8907206123019562
2.85,1.908673396312555
2.9000000000000004,1.9264470129335274
2.95,1.9440469615802007
3.,1.9614784566948582
3.0500000000000003,1.9787464485247483
3.1,1.995855641953241
3.1500000000000004,2.012810513606148
3.2,2.029615327425408
3.25,2.0462741488772536
3.3000000000000003,2.0627908579405974
3.35,2.0791691610031022
3.4000000000000004,2.0954126017767836
3.45,2.111524571331527
3.5,2.127508317333314
3.5500000000000003,2.143366952563958
3.6,2.1591034627903407
3.6500000000000004,2.1747207140437093
3.7,2.190221459362881
3.75,2.2056083450494053
3.8000000000000003,2.2208839164778165
3.85,2.2360506234994233
3.9000000000000004,2.2511108254743375
3.95,2.266066795962912
4.,2.280920727104616
4.05,2.295674733709816
4.1000000000000005,2.3103308570873087
4.15,2.3248910686284545
4.2,2.3393572731667605
4.25,2.35373131213009
4.3,2.368014966501012
4.3500000000000005,2.382209959599631
4.4,2.3963179597017943
4.45,2.4103405825045914
4.5,2.424279393449984
4.55,2.4381359099164888
4.6000000000000005,2.4519116032881048
4.65,2.4656079009088634
4.7,2.479226187930602
4.75,2.492767809061243
4.800000000000001,2.5062340702199393
4.8500000000000005,2.519626240105285
4.9,2.532945551682037
4.95,2.546193203591591
5.,2.5593703614909025


==> tikz-plots/disc-values3.csv <==
x,y
1.05,1.0583502668867326
1.1,1.1247756024972768
1.1500000000000001,1.197225873163913
1.2000000000000002,1.275009677871929
1.25,1.357746754163477
1.3,1.4451927013592478
1.35,1.5371765278464204
1.4000000000000001,1.6335719238555468
1.4500000000000002,1.73428196773951
1.5,1.8392301562287727
1.55,1.9483547654419453
1.6,2.061605115032643
1.6500000000000001,2.1789389894378037
1.7000000000000002,2.300320798011332
1.75,2.4257202261318165
1.8,2.5551112234751496
1.85,2.6884712303361478
1.9000000000000001,2.8257805760449792
1.9500000000000002,2.967022004366483
2.,3.1121802942812575
2.0500000000000003,3.261241953544738
2.1,3.4141949685551816
2.15,3.571028598332985
2.2,3.731733203443774
2.25,3.8963001028835995
2.3000000000000003,4.064721453545154
2.35,4.236990148072444
2.4000000000000004,4.413099727804686
2.45,4.593044308189518
2.5,4.7768185145675846
2.5500000000000003,4.964417426635505
2.6,5.155836530211195
2.6500000000000004,5.3510716751757315
2.7,5.550119038664896
2.75,5.752975092742945
2.8000000000000003,5.959636575919692
2.85,6.170100467976302
2.9000000000000004,6.384363967650316
2.95,6.602424472800362
3.,6.824279562728588
3.0500000000000003,7.049926982386753
3.1,7.279364628231641
3.1500000000000004,7.51259053552884
3.2,7.749602866931899
3.25,7.990399902187464
3.3000000000000003,8.234980028837011
3.35,8.483341733802746
3.4000000000000004,8.735483595759728
3.45,8.991404278208686
3.5,9.251102523174549
3.5500000000000003,9.514577145464935
3.6,9.781827027430682
3.6500000000000004,10.052851114177338
3.7,10.327648409182482
3.75,10.606217970278859
3.8000000000000003,10.888558905967823
3.85,11.174670372031537
3.9000000000000004,11.464551568415743
3.95,11.75820173635804
4.,12.055620155739156
4.05,12.356806142637124
4.1000000000000005,12.661759047066292
4.15,12.970478250884938
4.2,13.282963165856907
4.25,13.599213231854083
4.3,13.919227915187808
4.3500000000000005,14.24300670705854
4.4,14.570549122113995
4.45,14.901854697106954
4.5,15.236922989644764
4.55,15.575753577023255
4.6000000000000005,15.918346055138414
4.65,16.264700037469904
4.7,16.614815154130778
4.75,16.96869105097852
4.800000000000001,17.32632738878274
4.8500000000000005,17.687723842445347
4.9,18.052880100269412
4.95,18.42179586327308
5.,18.794470844545454

